Robust Least-Squares Optimization for Data-Driven Predictive Control: A Geometric Approach

The paper studies a geometrically robust least-squares problem that extends classical and norm-based robust formulations. Rather than minimizing residual error for fixed or perturbed data, we interpret least-squares as enforcing approximate subspace inclusion between measured and true data spaces. The uncertainty in this geometric relation is modeled as a metric ball on the Grassmannian manifold, leading to a min-max problem over Euclidean and manifold variables. The inner maximization admits a closed-form solution, enabling an efficient algorithm with a transparent geometric interpretation. Applied to robust finite-horizon linear-quadratic tracking in data-enabled predictive control, the method improves upon existing robust least-squares formulations, achieving stronger robustness and favorable scaling under small uncertainty.

==> data/case12_constraints.csv <==
k11,lambda11,k12,lambda12,k21,lambda21,k22,lambda22
1,1105.733232,1,491.436992,1,491.436992,1,218.4164409
2,1105.733232,2,491.436992,2,327.6246614,2,218.4164409
3,1105.733232,3,737.1554881,3,327.6246614,3,145.6109606
4,1105.733232,4,737.1554881,4,218.4164409,4,97.07397374
5,1105.733232,5,491.436992,5,97.07397374,5,43.14398833
6,1105.733232,6,737.1554881,6,97.07397374,6,43.14398833
7,1105.733232,7,737.1554881,7,97.07397374,7,43.14398833
8,1105.733232,8,737.1554881,8,43.14398833,8,28.76265888
9,1105.733232,9,737.1554881,9,43.14398833,9,19.17510592
10,1105.733232,10,737.1554881,10,64.71598249,10,28.76265888
11,1105.733232,11,491.436992,11,19.17510592,11,19.17510592
12,1105.733232,12,491.436992,12,8.522269299,12,12.78340395
13,737.1554881,13,491.436992,13,8.522269299,13,8.522269299
14,737.1554881,14,327.6246614,14,5.681512866,14,8.522269299
15,737.1554881,15,327.6246614,15,5.681512866,15,8.522269299
16,491.436992,16,327.6246614,16,5.681512866,16,8.522269299
17,491.436992,17,327.6246614,17,5.681512866,17,8.522269299
18,491.436992,18,218.4164409,18,3.787675244,18,5.681512866
19,491.436992,19,218.4164409,19,2.525116829,19,5.681512866
20,327.6246614,20,218.4164409,20,1.68341122,20,3.787675244
21,327.6246614,21,145.6109606,21,1.68341122,21,3.787675244
22,218.4164409,22,145.6109606,22,1.68341122,22,3.787675244
23,218.4164409,23,145.6109606,23,1.68341122,23,3.787675244
24,218.4164409,24,97.07397374,24,1.68341122,24,3.787675244
25,218.4164409,25,97.07397374,25,1.68341122,25,3.787675244
26,218.4164409,26,97.07397374,26,1.68341122,26,3.787675244
27,145.6109606,27,97.07397374,27,1.68341122,27,3.787675244
28,145.6109606,28,97.07397374,28,1.68341122,28,3.787675244
29,97.07397374,29,64.71598249,29,1.68341122,29,3.787675244
30,97.07397374,30,43.14398833,30,1.68341122,30,2.525116829
31,97.07397374,31,64.71598249,31,2.525116829,31,5.681512866
32,64.71598249,32,43.14398833,32,2.525116829,32,5.681512866
33,64.71598249,33,43.14398833,33,2.525116829,33,3.787675244
34,64.71598249,34,43.14398833,34,2.525116829,34,3.787675244
35,43.14398833,35,28.76265888,35,3.787675244,35,8.522269299
36,28.76265888,36,19.17510592,36,3.787675244,36,8.522269299
37,28.76265888,37,28.76265888,37,3.787675244,37,8.522269299
38,43.14398833,38,43.14398833,38,3.787675244,38,8.522269299
39,43.14398833,39,43.14398833,39,5.681512866,39,12.78340395
40,64.71598249,40,64.71598249,40,8.522269299,40,19.17510592
41,64.71598249,41,64.71598249,41,8.522269299,41,12.78340395
42,64.71598249,42,64.71598249,42,8.522269299,42,12.78340395
43,64.71598249,43,64.71598249,43,8.522269299,43,19.17510592
44,64.71598249,44,64.71598249,44,8.522269299,44,19.17510592
45,64.71598249,45,64.71598249,45,5.681512866,45,12.78340395
46,64.71598249,46,64.71598249,46,5.681512866,46,12.78340395
47,43.14398833,47,43.14398833,47,8.522269299,47,12.78340395
48,43.14398833,48,43.14398833,48,5.681512866,48,12.78340395
49,43.14398833,49,43.14398833,49,5.681512866,49,8.522269299
50,43.14398833,50,43.14398833,50,3.787675244,50,5.681512866
51,43.14398833,51,43.14398833,51,3.787675244,51,5.681512866
52,43.14398833,52,43.14398833,52,3.787675244,52,5.681512866
53,43.14398833,53,43.14398833,53,3.787675244,53,5.681512866
54,64.71598249,54,64.71598249,54,3.787675244,54,5.681512866
55,64.71598249,55,64.71598249,55,3.787675244,55,5.681512866
56,64.71598249,56,64.71598249,56,3.787675244,56,5.681512866
57,64.71598249,57,64.71598249,57,2.525116829,57,3.787675244
58,64.71598249,58,64.71598249,58,2.525116829,58,3.787675244
59,64.71598249,59,64.71598249,59,3.787675244,59,5.681512866
60,64.71598249,60,64.71598249,60,3.787675244,60,5.681512866
61,64.71598249,61,64.71598249,61,3.787675244,61,5.681512866
62,145.6109606,62,145.6109606,62,3.787675244,62,5.681512866
63,97.07397374,63,97.07397374,63,3.787675244,63,5.681512866
64,97.07397374,64,97.07397374,64,3.787675244,64,5.681512866
65,64.71598249,65,64.71598249,65,3.787675244,65,5.681512866
66,64.71598249,66,64.71598249,66,3.787675244,66,5.681512866
67,64.71598249,67,64.71598249,67,3.787675244,67,5.681512866
68,64.71598249,68,64.71598249,68,3.787675244,68,3.787675244
69,64.71598249,69,64.71598249,69,3.787675244,69,3.787675244
70,64.71598249,70,64.71598249,70,3.787675244,70,3.787675244
71,97.07397374,71,64.71598249,71,3.787675244,71,3.787675244
72,43.14398833,72,43.14398833,72,3.787675244,72,3.787675244
73,43.14398833,73,43.14398833,73,2.525116829,73,3.787675244
74,64.71598249,74,64.71598249,74,2.525116829,74,3.787675244
75,64.71598249,75,64.71598249,75,5.681512866,75,8.522269299
76,64.71598249,76,64.71598249,76,5.681512866,76,8.522269299
77,64.71598249,77,64.71598249,77,5.681512866,77,8.522269299
78,64.71598249,78,64.71598249,78,8.522269299,78,12.78340395
79,64.71598249,79,64.71598249,79,12.78340395,79,19.17510592
80,64.71598249,80,64.71598249,80,12.78340395,80,19.17510592
81,64.71598249,81,64.71598249,81,12.78340395,81,19.17510592
82,64.71598249,82,64.71598249,82,12.78340395,82,19.17510592
83,43.14398833,83,43.14398833,83,12.78340395,83,19.17510592
84,43.14398833,84,43.14398833,84,12.78340395,84,19.17510592
85,43.14398833,85,28.76265888,85,12.78340395,85,19.17510592
86,43.14398833,86,43.14398833,86,12.78340395,86,19.17510592
87,43.14398833,87,43.14398833,87,12.78340395,87,19.17510592
88,43.14398833,88,43.14398833,88,12.78340395,88,12.78340395
89,43.14398833,89,43.14398833,89,12.78340395,89,12.78340395
90,19.17510592,90,19.17510592,90,12.78340395,90,12.78340395
91,19.17510592,91,19.17510592,91,12.78340395,91,12.78340395
92,19.17510592,92,19.17510592,92,8.522269299,92,12.78340395
93,97.07397374,93,64.71598249,93,12.78340395,93,12.78340395
94,97.07397374,94,64.71598249,94,8.522269299,94,12.78340395
95,64.71598249,95,64.71598249,95,12.78340395,95,12.78340395
96,97.07397374,96,97.07397374,96,12.78340395,96,12.78340395
97,97.07397374,97,97.07397374,97,12.78340395,97,12.78340395
98,97.07397374,98,97.07397374,98,12.78340395,98,12.78340395
99,97.07397374,99,97.07397374,99,12.78340395,99,12.78340395
100,97.07397374,100,97.07397374,100,12.78340395,100,12.78340395

==> data/case1_cost_gradnorm.csv <==
k0,cost0,grad0,k1,cost1,grad1,k2,cost2,grad2
1,0.0003525192299,0.02778232492,1,0.09828447245,9.958705323,1,0.3832866247,9.828691534
2,0.0003412856288,0.01773749591,2,0.06803357536,0.1526983958,2,0.2595134852,0.3228327266
3,0.0003369095563,0.01392787449,3,0.06710139058,0.1381942462,3,0.259879523,0.2423783541
4,0.0003346388926,0.01164989635,4,0.06698180564,0.02670009412,4,0.2557549216,0.2474946187
5,0.0003335785274,0.0102413683,5,0.06699659528,0.03293767281,5,0.2563610248,0.04252823881
6,0.0003333677398,0.009569778921,6,0.06697452374,0.004737359046,6,0.2561266485,0.07611357534
7,0.0003277946444,0.009539731988,7,0.06697333804,0.003327415795,7,0.2562806128,0.01133722754
8,0.0003277930125,0.0007788983572,8,0.06697026296,0.000858844571,8,0.2562483197,0.002889970118
9,0.0003277562648,0.0007741465338,9,0.06697013831,0.0006863599268,9,0.2562508131,0.003379745949
10,0.0003277562523,6.34E-05,10,0.06696950855,0.0002070100233,10,0.256242371,0.0009149167921
11,0.0003277560099,6.28E-05,11,0.06696957011,0.0002338195553,11,0.2562440135,0.001140873135
12,0.0003277560098,5.17E-06,12,0.06696938097,6.40E-05,12,0.256241167,0.0003074052469
13,0.0003277560082,5.10E-06,13,0.06696940392,2.41E-05,13,0.25624192,0.0003984499916
,,,14,0.06696936239,2.25E-05,14,0.2562409026,0.0001065521857
,,,15,0.06696937334,7.38E-06,15,0.2562410615,4.22E-05
,,,16,0.06696936095,8.26E-06,16,0.2562408466,3.77E-05
,,,17,0.0669693655,2.56E-06,17,0.2562409104,1.42E-05
,,,18,0.06696936144,3.07E-06,18,0.2562408353,1.36E-05
,,,,,,19,0.2562408604,4.88E-06
,,,,,,20,0.2562408336,4.95E-06
,,,,,,21,0.2562408434,1.70E-06
,,,,,,22,0.2562408338,1.82E-06

==> data/case1_gamma4_noiseless.csv <==
t,ycl_nl,ucl_nl
0.5,-2.049789931,0.6385348881
1,-2.209193792,0.5386090637
1.5,-2.251137349,0.4010733726
2,-2.21482867,0.2249445172
2.5,-2.127557972,0.1827516235
3,-1.983148221,0.2743608137
3.5,-1.820619972,-0.1294128369
4,-1.694513863,-0.1619642844
4.5,-1.576622187,0.09624882431
5,-1.437083184,0.07692979449
5.5,-1.283094294,0.0386692966
6,-1.128401692,-0.0330396022
6.5,-0.9778248711,0.000113355311
7,-0.8265004015,0.005867835075
7.5,-0.6823768845,-0.06347545578
8,-0.5525014036,-0.05050883359
8.5,-0.4309419093,-0.01601905902
9,-0.3129736205,-0.0127105843
9.5,-0.1998062533,-0.02569678952
10,-0.09449016748,-0.03711346089
10.5,0.003185340867,-0.02401115906
11,0.09482975775,-0.02423757262
11.5,0.1793567743,-0.03270163007
12,0.2562515092,-0.0283566234
12.5,0.3269106157,-0.02152840307
13,0.3925012006,-0.01901977053
13.5,0.4530272406,-0.02149658788
14,0.5081855358,-0.02144537127
14.5,0.5584789754,-0.01747347321
15,0.6045068713,-0.0166508767
15.5,0.6463591265,-0.01675424829
16,0.6842264233,-0.01512541985
16.5,0.7185876937,-0.01292279031
17,0.7498700777,-0.011708301
17.5,0.7782445384,-0.01155508647
18,0.8038428625,-0.01065400498
18.5,0.826948974,-0.009283696328
19,0.8478268816,-0.008541935122
19.5,0.8666369699,-0.008000619469
20,0.8835429627,-0.007232144394
20.5,0.8987498331,-0.006360834631
21,0.9124406794,-0.005767357961
21.5,0.9247382418,-0.005378913478
22,0.9357565236,-0.004855330939
22.5,0.9456296166,-0.004306179704
23,0.9544774348,-0.003896019351
23.5,0.9623938115,-0.003555512077
24,0.9694665983,-0.003193206826
24.5,0.9757861908,-0.002832347729
25,0.9814327956,-0.002551554241
25.5,0.9864706372,-0.002318550998
26,0.9909592163,-0.002075549103
26.5,0.9949576685,-0.001845466399
27,0.9985186106,-0.001654613548
27.5,1.001686519,-0.001489658391
28,1.004502013,-0.001329653916
28.5,1.007003728,-0.001180581201
29,1.009225872,-0.001055983655
29.5,1.011197665,-0.0009468280283
30,1.01294574,-0.0008429087717
30.5,1.014494946,-0.0007480476646
31,1.015867339,-0.0006664558831
31.5,1.017082084,-0.0005947347901
32,1.018156467,-0.0005281475348
32.5,1.019106341,-0.0004679325705
33,1.01994573,-0.0004159504029
33.5,1.020686885,-0.0003699183867
34,1.02134083,-0.0003277602178
34.5,1.021917568,-0.0002898956838
35,1.02242596,-0.0002568793661
35.5,1.022873776,-0.0002277220739
36,1.023267964,-0.0002012988985
36.5,1.023614774,-0.0001777288545
37,1.023919727,-0.0001571249075
37.5,1.024187679,-0.0001388857852
38,1.024422959,-0.0001224943383
38.5,1.024629437,-0.000107918859
39,1.024810531,-9.52E-05
39.5,1.024969246,-8.39E-05
40,1.025108252,-7.38E-05
40.5,1.025229922,-6.49E-05
41,1.025336348,-5.71E-05
41.5,1.025429369,-5.02E-05
42,1.025510614,-4.40E-05
42.5,1.025581526,-3.86E-05
43,1.025643375,-3.39E-05
43.5,1.025697275,-2.97E-05
44,1.025744212,-2.60E-05
44.5,1.025785052,-2.28E-05
45,1.02582056,-1.99E-05
45.5,1.025851404,-1.74E-05
46,1.025878173,-1.52E-05
46.5,1.025901385,-1.33E-05
47,1.025921494,-1.16E-05
47.5,1.025938897,-1.01E-05
48,1.025953943,-8.78E-06
48.5,1.025966938,-7.63E-06
49,1.025978149,-6.64E-06
49.5,1.025987809,-5.77E-06
50,1.025996123,-5.00E-06

==> data/case1_gamma4_rho1.csv <==
t,ucl,ycl,r,err
0.5,0.6379207413,-1.943147917,1,-0.1943147917
1,0.5604241645,-2.230132208,1,-0.2230132208
1.5,0.4569291624,-2.080791676,1,-0.2080791676
2,0.1538097285,-1.897792669,1,-0.1897792669
2.5,0.03951738284,-2.070272918,1,-0.2070272918
3,0.2406945184,-2.062460802,1,-0.2062460802
3.5,0.0249580991,-1.896369505,1,-0.1896369505
4,-0.05891444373,-1.659480643,1,-0.1659480643
4.5,0.06576316216,-1.658824706,1,-0.1658824706
5,0.1176929221,-1.532022417,1,-0.1532022417
5.5,0.08868702026,-1.244845045,1,-0.1244845045
6,-0.08723675829,-0.8752708692,1,-0.08752708692
6.5,-0.1412274663,-0.8145670479,1,-0.08145670479
7,-0.03196165697,-0.7758123111,1,-0.07758123111
7.5,-0.004471271683,-0.7375389595,1,-0.07375389595
8,-0.009047214681,-0.4846253527,1,-0.04846253527
8.5,-0.03849742109,-0.2782762763,1,-0.02782762763
9,-0.01491589849,-0.3694986138,1,-0.03694986138
9.5,0.04943405335,-0.165345958,1,-0.0165345958
10,-0.03830523995,0.04453883962,1,0.004453883962
10.5,-0.09965729539,0.1668252171,1,0.01668252171
11,-0.06900488138,0.1721148324,1,0.01721148324
11.5,-0.002552898508,0.2908454705,1,0.02908454705
12,-0.01378921052,0.2384934274,1,0.02384934274
12.5,-0.02254431236,0.3028859189,1,0.03028859189
13,0.005666947647,0.5036846997,1,0.05036846997
13.5,-0.002132429948,0.5516119072,1,0.05516119072
14,-0.02830864488,0.6722952107,1,0.06722952107
14.5,-0.05790059149,0.6536559346,1,0.06536559346
15,-0.03384236883,0.636060293,1,0.0636060293
15.5,-0.01184196191,0.6699005697,1,0.06699005697
16,-0.001274848096,0.7605604528,1,0.07605604528
16.5,0.004369108901,0.7546078594,1,0.07546078594
17,0.005194452223,0.8232467088,1,0.08232467088
17.5,-0.008761901479,0.8363081495,1,0.08363081495
18,-0.01329038475,1.022951434,1,0.1022951434
18.5,-0.04163726789,0.8404498107,1,0.08404498107
19,-0.003914796423,0.8325456559,1,0.08325456559
19.5,0.01233372304,0.7770745884,1,0.07770745884
20,0.02488220141,0.9465516127,1,0.09465516127
20.5,-0.006379962856,0.827926695,1,0.0827926695
21,0.0227566031,0.9655485158,1,0.09655485158
21.5,-0.002337005808,1.02999962,1,0.102999962
22,-0.03852247986,0.9311395858,1,0.09311395858
22.5,-0.02305770634,1.088812179,1,0.1088812179
23,-0.02798840577,0.9540264511,1,0.09540264511
23.5,0.008886590859,1.017792645,1,0.1017792645
24,-0.002558820035,1.15403353,1,0.115403353
24.5,-0.02297502871,1.038723636,1,0.1038723636
25,0.003902933163,0.9955533072,1,0.09955533072
25.5,0.001518827648,1.102973597,1,0.1102973597
26,-0.008751644708,1.15876217,1,0.115876217
26.5,-0.02283634396,0.9281202225,1,0.09281202225
27,0.02399873463,1.133853693,1,0.1133853693
27.5,0.002965874816,0.9120265353,1,0.09120265353
28,0.01798752507,1.01936085,1,0.101936085
28.5,-0.001654748965,1.124953781,1,0.1124953781
29,-0.004945119022,1.13942019,1,0.113942019
29.5,-0.01631597941,1.152472968,1,0.1152472968
30,-0.03613939853,1.165268914,1,0.1165268914

==> data/case1_gamma4_rho2.csv <==
t,ycl,ucl,r,err
0.5,-1.8428056,0.5869090168,1,0.2
1,-2.286793744,0.4476470383,1,0.2
1.5,-2.002787659,0.4298162771,1,0.2
2,-1.730338888,0.1606673884,1,0.2
2.5,-2.189704248,0.05914188121,1,0.2
3,-2.311226632,0.3193479009,1,0.2
3.5,-2.141049684,0.01308508221,1,0.2
4,-1.824147756,-0.03995897289,1,0.2
4.5,-1.976341901,0.08061464079,1,0.2
5,-1.883161347,0.2309534784,1,0.2
5.5,-1.466481844,0.2037966722,1,0.2
6,-0.8817571923,-0.174883824,1,0.2
6.5,-0.9122962008,-0.2622282332,1,0.2
7,-0.9775817471,-0.01093696235,1,0.2
7.5,-1.032365133,0.02979055475,1,0.2
8,-0.6546024664,-0.0307031985,1,0.2
8.5,-0.373275145,-0.09083634287,1,0.2
9,-0.6784164228,0.05340353145,1,0.2
9.5,-0.3709938847,0.1901434119,1,0.2
10,-0.0396554036,-0.06827250907,1,0.2
10.5,0.1168579993,-0.2046784657,1,0.2
11,0.04197691646,-0.1118535787,1,0.2
11.5,0.2043323188,0.05157353695,1,0.2
12,0.03505544342,6.92E-06,1,0.2
12.5,0.1001105549,-0.06593062435,1,0.2
13,0.4371549462,0.02558950533,1,0.2
13.5,0.4778089978,0.05630198571,1,0.2
14,0.6761509528,-0.01977844474,1,0.2
14.5,0.6021625796,-0.1021213809,1,0.2
15,0.5343894955,-0.04834037655,1,0.2
15.5,0.5710173473,-0.03079549345,1,0.2
16,0.7189913665,-0.01378248764,1,0.2
16.5,0.6746561453,0.02729670873,1,0.2
17,0.78499382,0.03575049669,1,0.2
17.5,0.7896803078,0.001143648011,1,0.2
18,1.144834169,-0.01881873232,1,0.2
18.5,0.7616599269,-0.09134287513,1,0.2
19,0.7282921325,0.005130830477,1,0.2
19.5,0.6019411575,0.02891218266,1,0.2
20,0.9253674155,0.04456806018,1,0.2
20.5,0.6721553876,-0.01103879721,1,0.2
21,0.9354255546,0.07570182183,1,0.2
21.5,1.059548537,0.02269136894,1,0.2
22,0.8594515855,-0.08519161377,1,0.2
22.5,1.16878127,-0.06707769769,1,0.2
23,0.8903550514,-0.05772862046,1,0.2
23.5,1.010808483,0.03373144509,1,0.2
24,1.277750003,-0.008766259955,1,0.2
24.5,1.041548182,-0.04263568452,1,0.2
25,0.9533409988,0.03421554372,1,0.2
25.5,1.168609207,-0.005018783482,1,0.2
26,1.279110349,-0.02147591975,1,0.2
26.5,0.8157008992,-0.05009646217,1,0.2
27,1.225263024,0.05418715212,1,0.2
27.5,0.7824493159,0.02170545717,1,0.2
28,0.9986057328,0.02537878162,1,0.2
28.5,1.207482003,-0.02309226267,1,0.2
29,1.234455391,0.01269381829,1,0.2
29.5,1.264177409,-0.01060887268,1,0.2
30,1.294091157,-0.08865872494,1,0.2

==> data/case1_mpc_sigma0p1.csv <==
t,ycl,ucl
0.5,-1.625986961,0.3048216894
1,-2.398584033,0.4568435782
1.5,-2.300104328,0.4526965195
2,-2.577899688,0.4365570675
2.5,-2.507737334,0.3269030363
3,-2.478003144,0.2285384042
3.5,-2.147794222,0.1047059913
4,-2.07420777,0.004645765305
4.5,-1.907684909,-0.06501669904
5,-1.76311459,-0.1159420194
5.5,-1.701319634,-0.0565876166
6,-1.431045443,-0.01607099491
6.5,-1.211827042,-0.009593465427
7,-1.135553526,0.005758025222
7.5,-0.9886924212,0.001489985069
8,-0.7275186283,-0.01940895676
8.5,-0.941475066,0.004956365646
9,-0.3620908759,-0.04885417635
9.5,-0.3555839024,-0.05530157394
10,-0.4642687103,-0.01540711296
10.5,-0.4249635461,0.003627360131
11,-0.2496880949,0.0143628268
11.5,-0.07779669688,-0.009021061745
12,-0.1540131301,0.003929305016
12.5,-0.1051980626,0.009733437384
13,0.09303836334,-0.01118070752
13.5,0.2305912732,-0.01756517714
14,0.4752476978,-0.06612887121
14.5,0.5663518411,-0.08270447547
15,0.3402000298,-0.03243425754
15.5,0.6134221606,-0.03213675766
16,0.2631254083,0.02553856679
16.5,0.5768396023,0.01027302712
17,0.6107206869,-0.0003429878171
17.5,0.6845146146,0.004135342547
18,0.951579821,-0.04821195874
18.5,0.7995368849,-0.03189769566
19,1.005264008,-0.06020747122
19.5,0.9042739685,-0.04867795866
20,0.7594039542,0.002015140298
20.5,0.7334190929,0.0174621937
21,0.834179631,0.03639930198
21.5,0.9926229213,0.00594548928
22,0.7026870845,0.03061434138
22.5,0.8960883288,0.009999385676
23,0.9460639085,-0.0165736399
23.5,0.9834558926,-0.02180299444
24,1.094520944,-0.052485995
24.5,1.084501247,-0.0438058565
25,1.10168382,-0.03209489739
25.5,0.9393581325,0.004989057065
26,0.9531026875,0.01914577611
26.5,0.9035962998,0.02307379093
27,1.162690358,0.0009540898865
27.5,0.7927200049,0.02959029436
28,0.9425396754,0.02122776329
28.5,0.8325171589,0.0219036675
29,0.9500762851,0.009684484823
29.5,1.051594577,-0.02641845802
30,1.039259837,-0.02664901784

==> data/case1_mpc_sigma0p2.csv <==
t,ycl,ucl
0.5,-1.508773922,0.367340745
1,-2.697905895,0.5890856497
1.5,-2.215747333,0.4893312572
2,-2.578721811,0.4418813108
2.5,-2.351692685,0.2887331855
3,-2.305058103,0.1811056788
3.5,-1.737604559,0.03551224649
4,-1.739629811,-0.05784121774
4.5,-1.585911309,-0.08991128929
5,-1.479474218,-0.1325045864
5.5,-1.52115016,-0.03810731355
6,-1.124061709,-0.008106265875
6.5,-0.8166968842,-0.01815496897
7,-0.7920883674,0.005615303367
7.5,-0.6269132708,-0.002745363624
8,-0.2345660587,-0.04708979659
8.5,-0.7942289599,0.03576459594
9,0.2349868924,-0.1039680478
9.5,0.1208973323,-0.1009784312
10,-0.2231551626,0.009135036789
10.5,-0.265030966,0.04683505065
11,-0.02502499625,0.06532736125
11.5,0.217735622,-0.0103350917
12,-0.03018082977,0.03199554664
12.5,-0.0240537843,0.04380011076
13,0.2869747498,-0.007567156053
13.5,0.4815271887,-0.02785783813
14,0.8930450038,-0.134774878
14.5,0.9980526789,-0.1593940785
15,0.4689856619,-0.02795173493
15.5,0.9440329856,-0.04385651485
16,0.1792092659,0.09903506491
16.5,0.7509543051,0.03477726405
17,0.7708067682,0.001304586738
17.5,0.872512639,0.01641821319
18,1.362028329,-0.1112937521
18.5,1.012487445,-0.04130376649
19,1.379439402,-0.1151926538
19.5,1.136421276,-0.07507560127
20,0.8090810238,0.03421517626
20.5,0.7260692297,0.05614031951
21,0.9029733378,0.08231525227
21.5,1.199084523,-0.0004653048088
22,0.5980824993,0.07907198293
22.5,0.964440515,0.02469075345
23,1.046764112,-0.03104557284
23.5,1.104769729,-0.04366514258
24,1.3103768,-0.113530129
24.5,1.272737211,-0.08260231065
25,1.289058572,-0.06127577273
25.5,0.9473538385,0.031933758
26,0.960898299,0.05462665084
26.5,0.8527272167,0.05798762608
27,1.365278919,-0.01285108356
27.5,0.6193368966,0.07353548161
28,0.9129243749,0.04999131703
28.5,0.6895638147,0.05240403763
29,0.9233831014,0.02015504421
29.5,1.126293566,-0.07240426647
30,1.099150309,-0.05648093333

==> data/case2_cost_gradnorm.csv <==
k0,cost0,grad0,k1,cost1,grad1,k2,cost2,grad2
1,0.02698893968,6.72558987,1,0.9512131607,4.340300729,1,1.369930416,3.004699351
2,0.02211078781,0.2138392735,2,0.7572459766,1.311478232,2,0.5138828895,2.884608561
3,0.02113001812,0.1291102143,3,0.7554576567,0.708916658,3,0.3764347503,1.603684968
4,0.01972222624,0.1108056216,4,0.7185612165,0.8183220933,4,0.3632777958,0.3526395583
5,0.01965550636,0.02381423932,5,0.7197842585,0.1679386653,5,0.3602988339,0.2894884465
6,0.01965229357,0.005155145921,6,0.717383082,0.1982542442,6,0.3589147909,0.06679779491
7,0.01965213638,0.00112481006,7,0.7177764807,0.04333655876,7,0.3594360229,0.0818334584
8,0.01965212863,0.0002496137168,8,0.7175266933,0.05117383386,8,0.3588824818,0.01948733294
9,0.0196521284,7.48E-05,9,0.7176513049,0.01201201233,9,0.359008934,0.006193300019
10,0.01965212811,7.73E-05,10,0.7176049355,0.01446596999,10,0.3589467767,0.006401092418
11,0.01965212809,2.02E-05,11,0.717643973,0.003583726174,11,0.3589956345,0.001881190853
12,0.01965212809,6.17E-06,12,0.7176306833,0.004499415213,12,0.3589736057,0.002208821658
13,0.01965212808,7.21E-06,13,0.7176432331,0.001142350612,13,0.3589915387,0.0006100848857
14,0.01965212808,1.87E-06,14,0.7176410455,0.000438141257,14,0.3589829784,0.0007816653254
,,,15,0.7176430862,3.83E-04,15,0.3589897077,0.0002073810551
,,,16,0.7176423014,1.34E-04,16,0.3589880814,7.62E-05
,,,17,0.7176429631,1.33E-04,17,0.3589889897,7.29E-05
,,,18,0.7176426767,4.25E-05,18,0.3589883672,2.39E-05
,,,19,0.7176428959,4.69E-05,19,0.3589887043,2.62E-05
,,,20,0.7176427906,1.39E-05,20,0.3589884663,7.84E-06
,,,21,0.7176428646,1.68E-05,21,0.3589885929,9.61E-06
,,,22,0.7176428257,4.69E-06,22,0.3589885018,2.69E-06
,,,23,0.7176428511,6.07E-06,23,0.3589885257,1.09E-06
,,,24,0.7176428368,1.62E-06,,,

==> data/case2_gamma4_rho2.csv <==
t,ycl,ucl1,ucl2,ucl3,ycl_nl
0,-1.499292195,0.5718843801,-0.06095444402,-0.3727247252,-1.716842285
1,-1.278099475,0.2561715278,-0.1189400764,0.08942887271,-1.220494811
2,-0.9377732634,0.3869439573,-0.01519987151,-0.1344996394,-0.8463653073
3,-0.6668375281,0.108860156,-0.1075037073,0.1468292102,-0.7637130225
4,-0.5830625838,0.1732720186,0.05423890939,-0.05842175296,-0.5350944288
5,-0.5339606033,0.04797119736,0.005626351476,0.02462248423,-0.5105657154
6,-0.3467072057,0.1455078531,0.02543362308,-0.08644741839,-0.4612509317
7,-0.4120388153,0.05616281281,-0.01930411308,0.0167840205,-0.3151302077
8,-0.4583934596,0.1090229489,-0.04536075389,-0.03433008641,-0.2201383718
9,-0.2235200885,0.09697420413,-0.001226440461,0.04340081944,-0.1755128579
10,-0.1391484105,0.08686989506,0.03947019295,-0.02967348912,-0.09368043908
11,-0.07216715859,0.02775770882,-0.007021513126,0.008847306574,-0.03374924087
12,-0.1413563283,0.05263183072,0.01797637127,-0.003263683116,-0.0471322527
13,-0.2030291492,0.03059252955,0.006767407848,0.008208418088,-0.03931189204
14,-0.1204941288,0.05443875398,-0.008987912306,-0.02128531257,-0.01730044875
15,-0.1196969034,0.03165541016,0.03395347154,-0.01074985331,-0.03014442952
16,0.02055062552,0.03754141191,-0.001039976253,-0.007679505813,-0.02518051551
17,0.0004287040589,0.0319724696,-0.008056918542,0.005181570862,-0.006411124697
18,-0.07394266461,0.002687845305,0.006532388144,0.0183394638,-0.01334318916
19,0.101967306,0.02862134626,-0.003641389214,0.003830749399,-0.02340741608
20,0.007702700267,-0.01165397462,0.05403726175,-0.008502425677,-0.02116022556
21,-0.1031770679,-0.019601481,-0.005337404749,-0.0009140319636,-0.03087698516
22,-0.1433608659,0.04849020018,-0.0134897021,-0.01233557832,-0.04440902957
23,-0.1447044568,0.02624930487,0.01093355238,-0.003253575475,-0.04527537755
24,-0.111429828,0.04048352008,-0.03076234837,-0.01093133331,-0.04927159313
25,-0.1656570277,0.04736368223,0.01000878576,-0.004366432345,-0.05825410282
26,-0.0308825469,0.04547295918,-0.01120340319,0.01206290513,-0.06013843208
27,-0.05974477826,0.04186055818,-0.006831973883,-0.002023953966,-0.06303455654
28,-0.02161200717,0.007987787793,0.01298111146,0.01099202323,-0.07114866186
29,0.2026395768,0.0265207178,0.00891772339,0.001528150233,-0.07552597002
30,-0.08650044054,-0.03290222831,0.04483955146,0.001039050399,-0.07819176733
31,-0.06184592318,-0.002498253797,-0.03248728352,0.007662380293,-0.08392570609
32,-0.07738633506,0.04736500134,0.01776302553,-0.01269629612,-0.08774352429
33,0.3451668644,-0.009986862262,0.02276135987,-0.01179408408,-0.08952875936
34,0.08717331135,-0.04788357472,0.0004371633636,0.01021005181,-0.09355957288
35,-0.1940456769,-0.02951286242,0.01297489191,0.01336269236,-0.09749460259
36,-0.004112272008,0.04606313848,-0.04817820869,0.02306983072,-0.0999172103
37,-0.2971101715,0.008134617743,0.05677154957,-0.04640312408,-0.1035636021
38,-0.3786009493,0.007003597732,-0.04399418005,-0.004030677578,-0.1075646796
39,-0.04202145766,0.1658133727,-0.02169025408,-0.04697636589,-0.1103206934
40,0.02695844892,0.009963480899,0.01613113991,0.02683630891,-0.1135076329
41,-0.1376742044,0.01976614294,-0.07608755385,0.01782882063,-0.1172764051
42,-0.1100112662,0.06085919433,0.03299204361,0.02790927267,-0.1203820706
43,-0.2476956318,0.02074675584,0.04433936086,0.002621577213,-0.1236526505
44,-0.07666156688,0.05415745642,-0.03623749485,-0.04485265887,-0.1275386913
45,-0.3194062269,0.03697448723,0.0407495451,-0.006419547435,-0.1311219893
46,-0.1577380977,0.08320766895,-0.02837557642,-0.01272095869,-0.1346473398
47,-0.05501301851,0.08932981497,-0.04494916567,0.00543656206,-0.1386135909
48,-0.0621095924,0.01612522922,0.04054935811,0.01257349752,-0.1424939417
49,-0.1573454745,0.03183700603,-0.01425918419,0.02163133341,-0.1462769737
50,-0.1950334366,0.07300698003,0.03072757359,-0.02529421131,-0.1503937807
51,-0.01557528805,0.02832442068,-0.006352784458,0.01189484574,-0.1545913065
52,-0.08966762945,0.04769347151,0.01576167366,-0.03569085184,-0.1587272486
53,-0.06874633382,0.01127898113,0.006275964769,0.02167488103,-0.1630883398
54,-0.2620726945,0.06476936608,-0.01260028066,-0.003717679753,-0.1675848204
55,-0.07852361015,0.05166381899,-0.006689235339,0.001070188064,-0.1720544236
56,-0.07060685485,0.04212902822,0.01426563583,-0.004102159348,-0.1766720034
57,-0.2210976061,0.02959048044,0.02509784075,-0.0157314849,-0.1814485055
58,-0.1337570907,0.06970396229,-0.04001514528,0.01132521417,-0.1862535843
59,-0.1875114683,0.07116327032,0.01876540392,-0.01111746095,-0.191174559
60,-0.2370845893,0.02833496961,-0.01056692149,0.008734633115,-0.1962579556
61,0.0447937563,0.09821934343,-0.004984832035,-0.02124120051,-0.2014108382
62,-0.1664508445,0.01159720852,0.05106645925,0.01364974028,-0.206662439
63,-0.0691158308,0.04419488911,-0.04925215556,-0.0004761049459,-0.2120659742
64,-0.1552985873,0.06204976534,0.01880615839,0.008832866606,-0.2175680588
65,-0.1459713202,0.02125203254,0.03620107922,-0.008131284419,-0.223169829
66,-0.1287686493,0.06006296951,-0.03648692918,-0.01014495175,-0.2289174431
67,-0.1789456318,0.05379822463,0.04374370757,-0.01621508634,-0.2347861818
68,-0.2299517881,0.04372033318,-0.03333252086,0.01916324926,-0.2407642193
69,-0.1822916993,0.1023681318,-0.0117041738,-0.02840405038,-0.2468840536
70,0.006284827606,0.03665417255,0.0193092859,0.02387013286,-0.2531387369
71,-0.08507627387,0.04584625147,0.01078837936,-0.01631517808,-0.2595143737
72,-0.1396404154,0.02416303131,-0.0002455846604,0.01724707054,-0.2660318637
73,-0.485005453,0.06052540555,0.002555005809,0.001157401282,-0.2726946612
74,-0.09554486494,0.1066735732,-0.01880555898,-0.0273206721,-0.2794919757
75,-0.184751231,0.06096288376,0.02956751133,-0.01463058622,-0.2864358048
76,-0.3902464759,0.04947359299,-0.001944078836,-0.01260620164,-0.2935337268
77,-0.477889354,0.1410416258,-0.06920523635,0.02096711888,-0.3007790952
78,-0.08890142652,0.1494812074,0.02168722378,-0.02175937504,-0.3081781346
79,-0.2297749331,0.03155443278,0.007523284285,0.01469826482,-0.3157393795
80,-0.08275836969,0.1001412563,0.008629968187,-0.02941438682,-0.3234603604
81,-0.4156612161,0.0633603761,0.0217361801,0.04636283818,-0.3313444402
82,-0.1114344889,0.1158081724,-0.03072629859,-0.03627585949,-0.3393996046
83,-0.4020170058,0.05319511498,0.0169583788,0.01847057583,-0.3476265395
84,-0.4153373066,0.10571374,0.04116086756,-0.04978175502,-0.3560274544
85,-0.2883403648,0.1407694271,-0.05899267375,0.01499481516,-0.3646091445
86,-0.129216444,0.1277685494,0.0323911363,-0.04030363144,-0.3733744379
87,-0.2049544725,0.03586744944,-0.03022853649,0.05820248338,-0.3823255144
88,-0.2215057032,0.1369001089,0.02858802318,-0.03450814199,-0.3914682086
89,-0.3302180447,0.04545219361,0.01983152094,0.04770328978,-0.4008065913
90,-0.153491403,0.1252516852,-0.005917966924,-0.05703877038,-0.4103433606
91,-0.3868740757,0.04808606258,0.03660877297,0.01257710696,-0.4200836663
92,-0.2430510112,0.1272470482,-0.01178804953,-0.03434938073,-0.4300322643
93,-0.3685013307,0.1087977648,-0.02057195986,0.01590820321,-0.44019254
94,-0.4192199787,0.1087696772,0.009581490957,-0.01520149267,-0.4505693038
95,-0.3599948543,0.1345836385,-0.0299800248,0.01394252798,-0.4611676699
96,-0.393072078,0.1446699602,0.04775197733,-0.03877968346,-0.4719917132
97,-0.2837804015,0.1032690921,-0.03358357643,0.02066023572,-0.483046205
98,-0.3335198294,0.1527833777,0.01156574434,-0.0282867765,-0.49433648
99,-0.4518707134,0.08641008113,0.01152353972,0.02922434776,-0.5058672155

==> data/case2_gamma4_rho3p5.csv <==
t,ycl,ucl1,ucl2,ucl3
0,-1.883409049,0.2296333121,0.01394826923,-0.3513877363
1,-1.524616448,0.4099105087,-0.23647265,-0.1192909315
2,-1.265834921,0.3334934359,0.09345945553,-0.09236327502
3,-0.7918179177,0.1338456861,-0.1328352911,0.01250551281
4,-0.7992483678,0.1549273053,0.03616463306,-0.002634123592
5,-0.7091540251,0.07321409227,0.009935376542,-0.01711790658
6,-0.5061292745,0.104558767,-0.007997822955,-0.01614031251
7,-0.6541980382,0.08179711339,0.009634010056,-0.0445119442
8,-0.8913684383,0.05970059489,-0.04609526665,-0.01405148511
9,-0.4653162664,0.1369109929,-0.03194529032,-0.04304691848
10,-0.3390229362,0.118217339,0.01340010291,-0.02295104279
11,-0.171983178,0.07614980011,-0.008622353126,-0.01069769988
12,-0.3211061833,0.08123892851,0.01126714422,0.02835031353
13,-0.4211775987,0.07107118976,0.01519596025,-0.00093352452
14,-0.3062477494,0.04462831649,-0.02367648719,-0.021713552
15,-0.3045634566,0.0493682926,0.03915367943,-0.03258145046
16,-0.01420719646,0.07071036009,-0.02687169736,-0.02159793873
17,-0.0390430199,0.0647748181,-0.008690628264,0.003755749042
18,-0.1567516681,0.02110172313,-0.006264789813,0.03064566468
19,0.1953493838,0.04158538761,-0.002221966181,0.0171392141
20,0.0321991826,-0.01444496044,0.09294611233,0.005523715151
21,-0.1801917448,-0.04698904191,-0.0009376069383,9.67E-05
22,-0.2887364042,0.05090741856,-0.02388963786,-0.01026135257
23,-0.2747790636,0.0509348261,-0.00611123377,-0.0375260567
24,-0.232629675,0.03789877118,-0.06246855015,-0.03367166473
25,-0.3350108232,0.08180498525,-0.007742305488,0.0001224420167
26,-0.02762581033,0.1094146545,-0.04207512628,0.008643011919
27,-0.0941241541,0.05479919426,-0.001011772581,0.01608737491
28,-0.01102463803,0.002011423696,0.002268760426,0.03154067111
29,0.4459695803,0.04027706005,0.01663578332,0.02187502485
30,-0.1033102564,-0.0587702558,0.09532306786,0.02551005835
31,-0.0786790385,-0.05263975236,-0.06312373842,0.01859115069
32,-0.1202524199,0.06082847091,0.02550310518,-0.01048758187
33,0.7454260526,-0.02328869656,0.02376562373,-0.04479305891
34,0.2644972055,-0.08528037075,0.03585467488,0.03064026406
35,-0.2734445991,-0.06050935657,0.03819587585,0.05755593577
36,0.106718172,0.06534494531,-0.08107789269,0.01294802462
37,-0.5333169137,-0.06575442425,0.1190307941,-0.06777539406
38,-0.7286866395,-0.04664431743,-0.1226974704,-0.05197573208
39,-0.09507755774,0.2637071659,-0.06849449757,-0.0710060919
40,0.1405131228,0.08905309775,-0.003294608826,-0.02235079142
41,-0.2191924101,-0.02082653753,-0.1179970182,0.06124067018
42,-0.1464217851,0.1083995568,0.03312294665,0.09732066438
43,-0.3778827739,0.05396523556,0.06978151108,0.009171567765
44,-0.1674648357,-0.0558670892,-0.0481214362,-0.05238778221
45,-0.6291703322,0.06540853342,0.004729472703,-0.009641087228
46,-0.2786309839,0.1609484074,-0.06769169374,-0.05170090822
47,-0.1024788049,0.1156408436,-0.09991424205,0.0001844061536
48,-0.0725069865,0.0421828413,0.02781411925,0.03427584726
49,-0.2234487661,0.06814463342,-0.01007330834,0.05828667801
50,-0.3435949847,0.06466822249,0.0475377475,0.007783037332
51,0.02271105467,0.02708771346,-0.04212488034,-0.008726888305
52,-0.1512350548,0.03191351465,0.03588459186,-0.02399184774
53,-0.06948857883,0.0239682923,-0.02656107003,0.01190644994
54,-0.4587196423,0.08744091557,-0.02860467745,0.01629168931
55,-0.09973197902,0.05472220505,-0.02983496473,-0.004077779159
56,-0.0689412622,0.05790831523,0.003145832814,-0.00304950019
57,-0.3672472604,0.01957810029,0.04707738317,-0.004686685005
58,-0.1915748166,0.09702877178,-0.0970450079,0.01766766526
59,-0.2982783307,0.09880032647,0.02526807263,-0.01262069299
60,-0.3979222053,0.01081405657,-0.04863149224,0.0004222365206
61,0.1296566843,0.1140186514,-0.03244852206,-0.007467377776
62,-0.2143075447,0.05488108777,0.07026306095,0.02260410077
63,-0.04635800631,0.01316058971,-0.08214152762,0.01868309367
64,-0.2174610805,0.07572476743,0.01690771797,0.03568471847
65,-0.1717588647,0.01885143576,0.04088635725,-0.0127793828
66,-0.1763827188,0.02915866685,-0.05780623757,-0.0108905275
67,-0.2739677374,0.05735803105,0.03644759899,-0.006070792785
68,-0.3312089594,0.07835460537,-0.0700078611,-0.001514883815
69,-0.3000243423,0.08497239532,-0.02516504395,-0.01311461007
70,0.1276158279,0.0674419909,-0.01780462557,0.01193118242
71,-0.04342600227,0.04566934726,0.03796253156,0.01372016101
72,-0.1398216098,0.001641180238,-0.009836981826,0.04206599778
73,-0.8256651622,0.06501654533,-0.0126953959,0.02019483014
74,-0.1082308247,0.08956898972,-0.05584230674,-0.05468166438
75,-0.2687194824,0.07682563493,0.009465393496,-0.0372460338
76,-0.6691112291,0.04528662686,-0.0197763285,-0.01224068795
77,-0.8458552615,0.2148390218,-0.1617123462,0.03419400321
78,-0.08708792435,0.2126037408,-0.009269623423,-0.03779231087
79,-0.3348316056,0.02903988862,-0.01248870789,0.01178485378
80,-0.08448675458,0.08679047752,-0.00424444751,0.02912745855
81,-0.6483491294,0.1578133374,0.003865314924,0.07053895094
82,-0.1235128899,0.07479000477,-0.05900736678,-0.02711332608
83,-0.6940279578,0.0428691264,-0.01493478008,0.01705363948
84,-0.7413218252,0.1151797794,0.02014491832,-0.03974631603
85,-0.4730442051,0.2192208759,-0.1370902439,-0.01431284708
86,-0.1801817409,0.1517283375,0.009774412735,-0.03057778088
87,-0.2453421833,0.07852878524,-0.07548020195,0.05562226871
88,-0.3257775239,0.1442955031,0.04057172672,0.04378667927
89,-0.470939474,0.07965775778,-0.007207477762,0.04579799722
90,-0.2102496437,0.0719554747,-0.01733524684,-0.02682995186
91,-0.626529938,0.05979631815,0.02224378072,-0.001942780595
92,-0.367824226,0.1365987754,-0.06441477013,-0.02867601807
93,-0.589470796,0.1564544296,-0.05591341541,0.004800929309
94,-0.7013990506,0.1143306865,-0.03917839043,-0.0009263789497
95,-0.5769925924,0.1808742236,-0.07919207961,0.008909979387
96,-0.6638655288,0.1722447355,0.03225883574,-0.013143905
97,-0.4165953378,0.1373859294,-0.09376221392,0.004086340558
98,-0.554102556,0.1673324065,-0.01033155245,0.0138085698
99,-0.7333870785,0.1283570763,-0.03357051108,0.02516732087

==> data/case2_mpc_sigma0p1.csv <==
t,ycl,ucl1,ucl2,ucl3
0,-1.470375724,0.1096316616,0.018380058,0.01605699881
1,-1.550092972,0.1227041427,0.0356442266,-0.002493782026
2,-1.324406407,0.1310779113,0.00190295527,-0.01980146529
3,-0.9946038518,0.2370606613,0.02916558015,0.01198184635
4,-1.007835661,0.3632765535,0.05699868023,-0.0374727273
5,-0.5028737293,0.2642613246,0.002564806455,-0.01822997841
6,-0.2550636354,0.2524474525,0.01515281007,-0.247988943
7,-0.1652743774,0.1523466883,0.04251945289,-0.2161189778
8,0.1046853108,0.1046061253,0.08294325807,-0.187757257
9,0.1559404853,-0.1113752825,-0.01673564857,0.05450106734
10,-0.06199202649,-0.03555275025,0.0008517469264,0.03588654273
11,-0.01381217495,-0.0254425287,-0.002949348089,0.06268078034
12,-0.1825581167,0.03566573938,-0.004363431942,0.0317143537
13,-0.03431558862,0.04390323242,-0.004132203874,0.009293260048
14,0.06449487486,0.08328735695,0.01155988108,-0.04185741613
15,0.04130451229,0.0665381728,0.007252485043,-0.02818170547
16,0.1621638459,0.03978041725,0.007324108437,-0.06255017028
17,0.2766266584,-0.01149099108,0.0002411891047,-0.0287004354
18,0.1659456924,-0.00727508638,0.01481340553,-0.02914269523
19,0.1413996212,-0.05725764471,-0.00489484958,0.03471140677
20,0.1376531227,-0.0341296697,-0.002378684696,0.02375278779
21,-0.05402586108,-0.0195337082,-0.008460202647,0.0327508684
22,-0.1495945895,0.0253511756,0.006347513413,0.009862415023
23,-0.01979988479,0.02276736505,0.00063150217,0.005460543492
24,0.01384289184,0.03279338367,-0.002451914718,-0.008514504536
25,0.1963826044,0.03350773977,0.006342895025,-0.02075212693
26,-0.1660540585,0.04924208409,0.008964660436,-0.01898183846
27,-0.0006878264364,0.003529759297,0.00430471268,-0.01959649738
28,0.004498143187,-0.009835211597,-0.002007191394,-0.03239785659
29,0.1736822275,-0.01163506829,0.007895018326,0.008729966265
30,0.03621156499,0.01463643074,0.008110794927,0.009531795194
31,-0.04219732777,-0.01193058131,-0.012924861,0.0545488697
32,0.2057477072,0.007631170941,-0.001078512708,-0.04411119261
33,-0.03567605334,-0.003584449723,-0.006925728008,-0.002947393437
34,-0.08086702372,0.04640054922,0.03044523798,-0.03476335575
35,-0.1097066116,-0.02570643619,-0.01186896291,0.03113781568
36,-0.1735720121,0.01540272332,-0.001293441495,0.005721326102
37,0.01514830848,0.02208680264,0.006210659235,-0.01318700291
38,-0.08382533859,0.03766566526,0.003098445715,0.01528025895
39,-0.04587120858,0.04149738037,0.006534477737,-0.009435541644
40,-0.03669361876,0.01443393658,-0.006537117999,-0.01837880412
41,-0.2157965828,0.04588187289,0.01388085545,-0.03442991622
42,-0.02309523893,0.01424291724,0.01154745541,-0.02972961662
43,-0.1477677994,0.007638388213,-0.002754163444,0.01709278405
44,-0.1266195405,0.03681355422,0.01210044004,0.002532916683
45,-0.1486844343,0.02372565563,-0.004567092131,0.007266309749
46,-0.160816485,0.04677688431,0.004584691917,-0.0080022464
47,0.06926647004,0.03627443432,0.00770226662,-0.04122026616
48,-0.200708523,0.03975734893,0.003384356703,-0.002691808591
49,-0.1256230625,0.04831575023,0.019376056,-0.02924824318
50,-0.3797683169,0.02051224784,-0.006242086897,-0.002551159938
51,-0.1484672843,0.03876685025,0.01353165271,-0.01724131256
52,-0.356534916,0.06120622256,0.01029939693,-0.01521111945
53,-0.1347536794,0.04897401414,0.006337364116,0.02838050534
54,0.01156804603,0.066455734,0.004505290427,-0.03985998122
55,-0.05453866822,0.03936058761,-0.006466733721,-0.000927765277
56,0.06212048334,0.07493471772,0.02859416026,-0.08857515784
57,0.09704090333,-0.02501250037,-0.009504928736,-0.002221832464
58,-0.08358672932,0.0222601071,0.01673461608,-0.03935593813
59,-0.2709733528,-0.01148768212,0.002771619984,0.022653502
60,-0.2484043426,0.01872218723,0.007010472323,0.01495216609
61,-0.1243332069,0.01391761876,-0.007752078711,0.02318664428
62,-0.1621950881,0.07132120957,0.007189299615,0.004857661628
63,-0.2000449391,0.09072500295,0.01351109016,-0.01057367082
64,-0.2765873223,0.0704697592,0.001067603104,-0.03494859787
65,-0.1001085657,0.0529593483,0.008793641102,-0.06365709629
66,-0.2175114918,0.06249016769,0.02223894919,-0.05479150188
67,-0.1296235735,0.03169106544,0.01463876267,0.003455257954
68,-0.05247969489,0.01955968805,-0.001273825539,0.006077387252
69,-0.1975553798,0.0347820384,-0.002746593742,0.01063178671
70,-0.1841488863,0.0673806719,0.01745061827,-0.03739467047
71,-0.09675341489,0.0316309718,0.001187689517,-0.01012138593
72,-0.3576271144,0.07169461627,0.01362993821,-0.02798985072
73,-0.1600364916,0.04612298159,0.01153127029,-0.01503892069
74,-0.2680415263,0.06263863452,0.006423256618,-0.01657568335
75,-0.4002942621,0.07426616623,0.01114300473,-0.008765371814
76,-0.3829108792,0.08661961015,0.01653998869,-0.03223492865
77,-0.3897779864,0.07836376084,0.008521862679,-0.009134266745
78,-0.203006425,0.09001570535,0.01529182512,-0.04650699466
79,-0.199593509,0.08191165677,0.008690442408,-0.01572495184
80,-0.1779780722,0.1014378005,0.02234348538,-0.04346881397
81,-0.1266039958,0.04724301227,6.19E-05,-0.03338219612
82,-0.2867032268,0.06978792952,0.01627676378,-0.04665576126
83,-0.2062974755,0.05345641434,0.02099804712,-0.03870749351
84,-0.2258429674,0.03571518976,0.004059301854,0.002677933569
85,-0.4346104198,0.07803428036,0.01362834516,0.002652903561
86,-0.2253079232,0.07191441868,0.009321711064,-0.01206216478
87,-0.3141432522,0.08968096195,0.004367103909,-0.01809533925
88,-0.2584788844,0.1077388723,0.02072164253,-0.04641722843
89,-0.5188302618,0.1111449796,0.01762553043,-0.03978549452
90,-0.4145059746,0.09521163895,0.01973392626,-0.03633878678
91,-0.3313436415,0.0841409965,0.01109101968,-0.05373314056
92,-0.3339847269,0.09683631026,0.01803252007,-0.01157454566
93,-0.3093315721,0.122555353,0.02777611887,-0.0380734802
94,-0.3025088703,0.07228498137,-0.003846161637,0.001014103005
95,-0.1633043017,0.1073796106,0.02012217793,-0.07613658748
96,-0.3770737817,0.09255190667,0.01687704135,-0.04504291987
97,-0.50487393,0.1110560006,0.03131599069,-0.04107172161
98,-0.3459708648,0.06385811941,0.00758709961,-0.02097839276
99,-0.4580302429,0.09765992189,0.01056674451,-0.01687713615

==> data/case2_mpc_sigma0p2.csv <==
t,ycl,ucl1,ucl2,ucl3
0,-1.440751447,0.06073651592,0.06678044444,0.1025467213
1,-1.73821427,-0.0728571444,0.04091602349,0.1332559041
2,-1.586310964,0.03363315609,-0.07987130399,0.08404359521
3,-1.139086006,0.1140011052,-0.008156901442,-0.02652882595
4,-1.512611647,0.2838214777,0.09392433242,-0.1210503856
5,-0.9362680029,-0.004369769799,-0.04100783651,-0.1402608914
6,-0.9691448263,0.1379107494,-0.1301280544,-0.4918222064
7,-1.157340182,0.1079903084,0.04430591615,-0.4722384373
8,-0.8184807318,0.2239782268,0.08922376931,-0.4022385744
9,-0.7068469072,0.01962508953,0.008775901547,0.1024844311
10,-0.9046556404,0.147688874,0.08314725807,0.02297518122
11,-0.5906346253,-0.007500564896,0.05220861987,0.1490266598
12,-0.8835449052,0.08255723163,-0.03957870842,0.04638329315
13,-0.5738720936,-0.02886011229,-0.02999332351,0.04357697193
14,-0.4913832953,0.1339058959,0.01338164141,-0.06756796068
15,-0.5694475425,0.02297175021,0.006581776909,0.04205720498
16,-0.4372953878,0.09219830004,-0.01218555347,-0.03150530465
17,-0.1954982948,0.02296759388,-0.03899610577,0.001574940509
18,-0.370343356,0.106348234,0.03063070773,-0.1036279054
19,-0.2969347049,-0.01343210374,0.02722795233,0.0554522477
20,-0.2000173719,0.03900389855,0.001273944559,-0.01483694403
21,-0.4710662162,-0.003567581741,0.004661058473,0.08475886947
22,-0.6203125009,0.05124339231,0.05068638939,0.01930557485
23,-0.3527912175,-0.02108775039,-0.02727074326,0.07220100515
24,-0.344478247,0.05982258336,-0.02481713037,-0.01069868809
25,0.02243281112,0.03005489995,0.01371379409,-0.06016460669
26,-0.7315536518,0.1020350896,0.03658732916,-0.04272041888
27,-0.3889213581,-0.07922388658,-2.55E-02,-0.0378160552
28,-0.4563906981,0.08189129519,-0.03614614451,-0.1004598218
29,-0.007685796577,0.01205328928,0.03149747244,-0.04981321895
30,-0.2373177885,0.1541942827,0.05814246093,-0.0247655083
31,-0.2575034574,-0.09446792404,0.001051079966,0.1490992802
32,0.1807794807,0.03241107299,-0.05598617992,-0.1620218962
33,-0.2716296961,-0.007124186145,0.0005934849776,0.008600526775
34,-0.3480864498,0.08954175917,0.07768713445,-0.1063204261
35,-0.3942821118,-0.06348942628,-0.02228478946,0.210223678
36,-0.5185869051,0.03182781991,-0.007309685107,0.04297475076
37,-0.1239176993,0.01420656611,0.01247937536,0.01730715895
38,-0.3349929861,0.08967331432,-0.001115719488,0.008589101705
39,-0.2271951612,-0.01776909706,-0.01729550494,-0.04487232616
40,-0.29183603,0.02995070829,-0.01122422328,-0.08867492254
41,-0.6309880039,0.02718853707,0.0156342371,-0.09755373253
42,-0.2917009601,0.03194436953,0.01353788046,-0.06865683024
43,-0.5186736995,0.06235919198,-0.006420292005,0.07143801621
44,-0.4092898969,0.03192622845,0.05428588527,-0.01215857794
45,-0.4740192445,0.02894665783,-0.008599004193,0.04677561732
46,-0.4948853562,0.00520703068,-0.01658232022,-0.05350566973
47,-0.1008531632,0.04292077362,-0.02567302399,-0.1291497246
48,-0.6481652102,0.08316049201,0.03346234883,-0.02667292618
49,-0.4712961259,0.009851349687,0.03648074601,-0.0565519618
50,-1.042595316,0.05085579287,-0.01425387848,0.08345377382
51,-0.5457635813,-0.01134393288,-0.003371246346,-0.03731894873
52,-1.025873262,0.1576514323,0.02569868423,-0.003928287722
53,-0.5214850417,-0.02371196177,0.01701767446,0.03698571505
54,-0.3241919042,0.1294219875,-0.04195671675,-0.1427714026
55,-0.4333230996,-0.008902501914,-0.002324505721,-0.05295344194
56,-0.2605808537,0.1438745935,0.02316992669,-0.3038269667
57,-0.1691272698,-0.05358706209,-0.02919503143,0.01816710938
58,-0.5054458303,0.134740147,0.03752638772,-0.1385384138
59,-0.7599066587,-0.03584765816,0.07518968538,0.17352727
60,-0.6955559325,0.0511184977,-0.002601939695,0.08522583841
61,-0.4000941254,-0.03235229494,-0.04206545572,0.139775753
62,-0.501474993,0.134222838,0.0327316194,-0.01817544435
63,-0.550081863,0.01440225363,0.01589789922,-0.000239768751
64,-0.8341464675,0.034370415,-0.0395619688,-0.06675563297
65,-0.5519143026,0.005418093833,-0.04448917974,-0.1441599028
66,-0.8515149434,0.1587278004,0.04888876148,-0.1519013941
67,-0.6054793379,0.03450378121,0.03582901015,0.02579298671
68,-0.442013669,0.08433856139,-0.002660704687,-0.01367055573
69,-0.6472698862,0.01612399497,0.004502439152,0.01121497472
70,-0.6326624732,0.08206038191,0.03380106425,-0.1532879117
71,-0.468239272,-0.01278017159,-0.0377916419,-0.0140702869
72,-1.022934474,0.1216795908,0.03127981711,-0.07544067083
73,-0.6054013296,-0.009280041132,0.0385124556,0.03679581838
74,-0.8777216314,0.1216685459,-0.01141966513,0.01287901719
75,-1.099478291,0.0200145706,0.01686597473,0.04792354299
76,-1.145927405,0.1190964813,0.01978758244,-0.05826155398
77,-1.165723008,0.009772382958,-0.02576439113,-0.001810442111
78,-0.8905216756,0.1317886491,-0.00285410808,-0.1725142767
79,-0.8828444551,0.1040032034,0.01961736786,-0.06016395552
80,-0.8491714083,0.1251711564,0.02637589512,-0.1716704613
81,-0.7727353071,0.03532247814,-0.02747725308,-0.07688492011
82,-1.09969188,0.116945842,0.03087154802,-0.1590008072
83,-0.9076985767,0.05002768218,0.03091932448,-0.06889153423
84,-0.9483206991,0.1006985628,0.01045531716,0.02363295797
85,-1.279364943,0.07730507815,0.04687974154,0.06454774654
86,-0.8803289357,0.06116865906,0.01230483175,0.007721790591
87,-1.080042657,0.08462188888,-0.04179776679,-0.00357637135
88,-1.00179993,0.09080747191,0.02276959336,-0.1295006394
89,-1.584717651,0.141519328,0.02971883964,-0.04714650693
90,-1.393254376,0.01916190763,0.003120896597,-0.05399470887
91,-1.333755207,0.1500138176,-0.02797633042,-0.09409986788
92,-1.291896318,0.1280906052,0.05169315823,-0.05147638289
93,-1.24095274,0.1758369078,0.03923447029,-0.1165528323
94,-1.227585003,0.03005597633,-0.02436048424,-0.01098017505
95,-0.9932757575,0.1342659688,-0.0131325752,-0.2700709987
96,-1.429676322,0.121297816,0.04586425742,-0.1076162441
97,-1.675797954,0.1323012027,0.05862793072,-0.08325346063
98,-1.372610758,0.04483513042,-0.01556798508,0.04754961979
99,-1.602765045,0.163681386,0.0169326213,-0.009264689229

==> data/comp_tsrgda_prop.csv <==
k1,gradx1,grady1,k2,gradx2,grady2
1,18.59492879,118.1032669,1,1.498656764,1.11E-14
101,20.20131073,0.02972375974,2,1.465295547,1.32E-14
201,19.77029619,0.02991095996,3,1.432558837,1.41E-14
301,19.34744872,0.03008837164,4,1.400437242,1.25E-14
401,18.93261684,0.03025549479,5,1.368921662,1.15E-14
501,18.52565287,0.03041182311,6,1.338003268,8.80E-15
601,18.12641284,0.03055684591,7,1.307673482,1.62E-14
701,17.73475648,0.03069005054,8,1.277923957,1.05E-14
801,17.35054711,0.0308109249,9,1.248746559,1.13E-14
901,16.97365162,0.03091896035,10,1.220133344,1.07E-14
1001,16.60394037,0.03101365472,11,1.192076545,8.93E-15
1101,16.24128715,0.03109451564,12,1.164568546,1.29E-14
1201,15.88556907,0.03116106406,13,1.137601873,9.16E-15
1301,15.53666653,0.03121283788,14,1.111169168,1.74E-14
1401,15.1944631,0.03124939591,15,1.085263181,1.32E-14
1501,14.85884543,0.03127032175,16,1.059876752,1.32E-14
1601,14.52970321,0.03127522792,17,1.035002795,1.08E-14
1701,14.20692901,0.03126375993,18,1.010634289,1.05E-14
1801,13.89041823,0.0312356004,19,0.9867642649,8.18E-15
1901,13.58006899,0.03119047304,20,0.9633857949,1.38E-14
2001,13.27578197,0.03112814654,21,0.9404919837,1.23E-14
2101,12.97746038,0.0310484383,22,0.9180759607,1.41E-14
2201,12.68500977,0.03095121778,23,0.8961308728,9.33E-15
2301,12.39833795,0.03083640962,24,0.8746498794,9.64E-15
2401,12.11735486,0.0307039963,25,0.8536261472,9.54E-15
2501,11.84197243,0.03055402046,26,0.8330528472,1.05E-14
2601,11.57210446,0.03038658647,27,0.812923152,1.37E-14
2701,11.30766651,0.03020186171,28,0.7932302342,1.14E-14
2801,11.04857574,0.03000007701,29,0.7739672663,1.07E-14
2901,10.79475081,0.02978152664,30,0.7551274199,1.11E-14
3001,10.54611173,0.02954656746,31,0.7367038673,1.05E-14
3101,10.30257977,0.0292956176,32,0.7186897827,9.69E-15
3201,10.0640773,0.02902915432,33,0.7010783443,1.28E-14
3301,9.830527713,0.02874771134,34,0.6838627368,1.10E-14
3401,9.601855307,0.02845187549,35,0.6670361547,1.01E-14
3501,9.377985171,0.02814228291,36,0.6505918051,9.82E-15
3601,9.158843099,0.02781961461,37,0.6345229117,1.00E-14
3701,8.944355509,0.0274845918,38,0.6188227188,8.59E-15
3801,8.734449356,0.02713797062,39,0.6034844949,1.04E-14
3901,8.52905207,0.02678053681,40,0.5885015371,1.08E-14
4001,8.328091493,0.02641310008,41,0.5738671754,8.30E-15
4101,8.131495828,0.02603648845,42,0.5595747765,7.82E-15
4201,7.939193598,0.0256515425,43,0.5456177484,9.49E-15
4301,7.751113617,0.02525910973,44,0.5319895446,1.01E-14
4401,7.567184962,0.0248600391,45,0.5186836675,9.70E-15
4501,7.387336959,0.02445517571,46,0.505693673,1.06E-14
4601,7.211499181,0.02404535582,47,0.4930131739,1.25E-14
4701,7.039601443,0.02363140217,48,0.4806358439,1.04E-14
4801,6.871573814,0.02321411969,49,0.4685554203,9.85E-15
4901,6.707346629,0.02279429164,50,0.456765708,8.89E-15
5001,6.546850509,0.02237267609,51,0.4452605821,9.56E-15
5101,6.390016387,0.021950003,52,0.4340339909,1.01E-14
5201,6.236775533,0.02152697161,53,0.4230799583,8.40E-15
5301,6.087059592,0.02110424835,54,0.4123925864,8.60E-15
5401,5.940800614,0.02068246518,55,0.4019660577,1.02E-14
5501,5.797931091,0.02026221833,56,0.3917946368,9.24E-15
5601,5.658383998,0.01984406744,57,0.3818726724,1.15E-14
5701,5.522092829,0.01942853512,58,0.3721945988,9.29E-15
5801,5.388991637,0.01901610676,59,0.362754937,8.23E-15
5901,5.259015076,0.01860723076,60,0.3535482961,9.80E-15
6001,5.132098432,0.0182023189,61,0.3445693742,9.17E-15
6101,5.008177666,0.01780174712,62,0.335812959,1.16E-14
6201,4.887189447,0.01740585634,63,0.3272739286,9.39E-15
6301,4.769071186,0.01701495358,64,0.3189472518,8.27E-15
6401,4.653761068,0.0166293132,65,0.3108279883,8.78E-15
6501,4.541198081,0.0162491782,66,0.3029112891,7.30E-15
6601,4.431322044,0.01587476169,67,0.2951923962,8.97E-15
6701,4.32407363,0.01550624835,68,0.2876666424,8.51E-15
6801,4.219394391,0.01514379603,69,0.2803294514,9.64E-15
6901,4.117226776,0.01478753726,70,0.2731763369,8.81E-15
7001,4.01751415,0.01443758088,71,0.2662029027,8.94E-15
7101,3.920200809,0.01409401357,72,0.2594048415,8.06E-15
7201,3.825231989,0.01375690137,73,0.2527779346,8.57E-15
7301,3.732553881,0.01342629128,74,0.246318051,1.02E-14
7401,3.642113637,0.01310221261,75,0.2400211467,7.92E-15
7501,3.553859377,0.01278467851,76,0.2338832636,8.48E-15
7601,3.46774019,0.01247368724,77,0.2279005286,8.51E-15
7701,3.383706141,0.01216922354,78,0.2220691527,7.94E-15
7801,3.301708264,0.01187125983,79,0.2163854296,8.19E-15
7901,3.221698569,0.01157975743,80,0.2108457351,9.22E-15
8001,3.143630031,0.01129466761,81,0.2054465254,7.48E-15
8101,3.067456592,0.01101593268,82,0.2001843363,7.65E-15
8201,2.993133149,0.01074348695,83,0.1950557818,7.95E-15
8301,2.920615553,0.01047725765,84,0.1900575528,7.86E-15
8401,2.849860594,0.0102171658,85,0.1851864161,8.08E-15
8501,2.780826,0.009963126938,86,0.1804392129,8.36E-15
8601,2.713470416,0.00971505194,87,0.1758128575,9.57E-15
8701,2.647753406,0.009472847625,88,0.1713043361,8.13E-15
8801,2.583635429,0.009236417414,89,0.1669107054,8.77E-15
8901,2.521077834,0.009005661885,90,0.1626290915,1.02E-14
9001,2.460042845,0.008780479305,91,0.1584566883,9.36E-15
9101,2.400493549,0.008560766106,92,0.1543907564,7.98E-15
9201,2.342393879,0.008346417311,93,0.1504286215,8.24E-15
9301,2.285708602,0.008137326939,94,0.1465676735,7.57E-15
9401,2.230403306,0.007933388364,95,0.1428053649,9.18E-15
9501,2.176444382,0.007734494625,96,0.1391392098,8.45E-15
9601,2.123799012,0.007540538732,97,0.1355667823,9.91E-15
9701,2.072435152,0.007351413912,98,0.1320857151,8.09E-15
9801,2.022321518,0.007167013855,99,0.1286936991,7.73E-15
9901,1.973427573,0.006987232906,100,0.1253884811,8.16E-15
10001,1.925723507,0.006811966264,101,0.1221678631,7.52E-15
10101,1.879180227,0.006641110135,102,0.1190297013,7.76E-15
10201,1.833769338,0.006474561872,103,0.1159719043,9.66E-15
10301,1.789463132,0.00631222011,104,0.1129924325,1.01E-14
10401,1.74623457,0.006153984858,105,0.1100892966,9.92E-15
10501,1.704057268,0.0059997576,106,0.1072605567,9.08E-15
10601,1.662905485,0.005849441374,107,0.1045043207,7.97E-15
10701,1.622754105,0.005702940836,108,0.1018187438,8.57E-15
10801,1.583578625,0.005560162309,109,0.0992020271,8.36E-15
10901,1.545355142,0.005421013833,110,0.09665241651,8.14E-15
11001,1.508060336,0.005285405203,111,0.09416820177,8.19E-15
11101,1.471671459,0.005153247986,112,0.09174771542,8.52E-15
11201,1.436166322,0.005024455541,113,0.08938933177,8.81E-15
11301,1.401523279,0.004898943042,114,0.08709146593,9.90E-15
11401,1.367721217,0.00477662747,115,0.08485257279,8.03E-15
11501,1.334739544,0.004657427628,116,0.08267114615,8.28E-15
11601,1.302558172,0.004541264114,117,0.08054571769,8.59E-15
11701,1.27115751,0.004428059341,118,0.07847485614,7.57E-15
11801,1.240518448,0.004317737504,119,0.07645716632,9.82E-15
11901,1.21062235,0.004210224578,120,0.0744912883,9.51E-15
12001,1.181451038,0.004105448285,121,0.07257589656,8.70E-15
12101,1.152986782,0.004003338096,122,0.07070969907,9.15E-15
12201,1.125212291,0.003903825175,123,0.06889143657,8.40E-15
12301,1.0981107,0.003806842385,124,0.0671198817,9.09E-15
12401,1.071665562,0.003712324246,125,0.06539383823,8.78E-15
12501,1.045860833,0.003620206913,126,0.06371214031,7.50E-15
12601,1.020680869,0.003530428146,127,0.06207365169,7.75E-15
12701,0.9961104103,0.003442927275,128,0.06047726502,8.41E-15
12801,0.9721345736,0.003357645182,129,0.0589219011,8.78E-15
12901,0.9487388444,0.003274524253,130,0.05740650819,8.58E-15
13001,0.9259090658,0.00319350836,131,0.05593006135,8.63E-15
13101,0.9036314309,0.003114542828,132,0.05449156175,8.64E-15
13201,0.8818924731,0.003037574396,133,0.053090036,7.21E-15
13301,0.8606790585,0.0029625512,134,0.05172453555,8.44E-15
13401,0.839978377,0.002889422719,135,0.05039413605,8.83E-15
13501,0.8197779348,0.002818139765,136,0.04909793674,9.84E-15
13601,0.8000655457,0.002748654433,137,0.04783505985,7.90E-15
13701,0.7808293244,0.002680920092,138,0.04660465006,7.43E-15
13801,0.7620576782,0.00261489133,139,0.04540587388,7.74E-15
13901,0.7437393002,0.002550523941,140,0.04423791913,8.02E-15
14001,0.725863162,0.002487774891,141,0.0430999944,7.85E-15
14101,0.7084185064,0.002426602287,142,0.04199132855,8.59E-15
14201,0.6913948415,0.00236696534,143,0.04091117012,8.48E-15
14301,0.674781933,0.002308824357,144,0.03985878693,8.62E-15
14401,0.6585697987,0.002252140683,145,0.03883346551,8.41E-15
14501,0.6427487016,0.002196876707,146,0.03783451068,1.05E-14
14601,0.6273091441,0.002142995812,147,0.03686124507,7.76E-15
14701,0.6122418618,0.002090462354,148,0.03591300863,9.22E-15
14801,0.597537818,0.002039241637,149,0.03498915827,7.46E-15
14901,0.5831881975,0.001989299898,150,0.03408906734,7.92E-15
15001,0.5691844018,0.001940604254,151,0.03321212529,8.81E-15
15101,0.555518043,0.001893122715,152,0.03235773719,8.09E-15
15201,0.5421809389,0.001846824134,153,0.0315253234,7.64E-15
15301,0.529165108,0.001801678188,154,0.03071431911,9.20E-15
15401,0.5164627641,0.001757655365,155,0.02992417405,7.84E-15
15501,0.5040663119,0.001714726936,156,0.029154352,9.15E-15
15601,0.4919683418,0.001672864927,157,0.02840433057,8.13E-15
15701,0.4801616257,0.001632042115,158,0.02767360072,9.10E-15
15801,0.468639112,0.001592232003,159,0.0269616665,7.36E-15
15901,0.4573939219,0.001553408773,160,0.0262680447,7.50E-15
16001,0.4464193445,0.001515547315,161,0.0255922645,8.14E-15
16101,0.4357088327,0.001478623163,162,0.02493386716,7.53E-15
16201,0.4252559997,0.00144261251,163,0.02429240575,7.90E-15
16301,0.4150546142,0.001407492173,164,0.02366744479,7.80E-15
16401,0.4050985971,0.001373239571,165,0.02305856,8.40E-15
16501,0.3953820177,0.00133983273,166,0.02246533798,9.08E-15
16601,0.3858990899,0.001307250251,167,0.02188737597,7.94E-15
16701,0.3766441684,0.001275471281,168,0.02132428155,8.06E-15
16801,0.3676117457,0.001244475534,169,0.02077567238,9.82E-15
16901,0.3587964483,0.001214243251,170,0.02024117594,7.89E-15
17001,0.3501930338,0.001184755186,171,0.01972042928,8.51E-15
17101,0.341796387,0.001155992584,172,0.0192130788,8.59E-15
17201,0.3336015175,0.001127937206,173,0.01871877995,8.97E-15
17301,0.3256035562,0.00110057126,174,0.01823719706,8.09E-15
17401,0.3177977522,0.001073877448,175,0.01776800309,7.14E-15
17501,0.3101794704,0.001047838894,176,0.01731087938,8.64E-15
17601,0.3027441881,0.001022439167,177,0.0168655155,9.08E-15
17701,0.2954874925,0.000997662277,178,0.01643160896,8.27E-15
17801,0.2884050781,0.000973492627,179,0.01600886507,8.10E-15
17901,0.2814927438,0.0009499150369,180,0.01559699672,7.31E-15
18001,0.2747463904,0.0009269147219,181,0.01519572415,7.58E-15
18101,0.2681620184,0.0009044772616,182,0.01480477483,8.53E-15
18201,0.261735725,0.0008825886201,183,0.01442388321,7.60E-15
18301,0.2554637022,0.0008612351254,184,0.01405279059,7.67E-15
18401,0.2493422344,0.0008404034467,185,0.0136912449,9.70E-15
18501,0.2433676959,0.0008200806095,186,0.01333900056,8.08E-15
18601,0.2375365488,0.0008002539495,187,0.01299581831,7.35E-15
18701,0.231845341,0.0007809111554,188,0.01266146504,7.03E-15
18801,0.226290704,0.0007620402056,189,0.01233571363,7.72E-15
18901,0.2208693508,0.0007436293997,190,0.0120183428,7.14E-15
19001,0.2155780739,0.0007256673298,191,0.01170913697,7.89E-15
19101,0.2104137436,0.000708142887,192,0.0114078861,7.49E-15
19201,0.2053733056,0.0006910452353,193,0.01111438555,8.09E-15
19301,0.2004537798,0.0006743638229,194,0.01082843594,8.38E-15
19401,0.1956522579,0.0006580883557,195,0.01054984301,7.65E-15
19501,0.190965902,0.0006422088111,196,0.01027841753,8.51E-15
19601,0.1863919428,0.0006267154105,197,0.0100139751,7.44E-15
19701,0.1819276779,0.0006115986392,198,0.009756336075,8.13E-15
19801,0.1775704702,0.0005968492091,199,0.009505325438,8.72E-15
19901,0.1733177462,0.0005824580611,200,0.009260772667,7.19E-15
20001,0.1691669946,0.0005684163863,201,0.009022511626,9.00E-15
20101,0.1651157647,0.0005547155769,202,0.008790380454,7.51E-15
20201,0.1611616651,0.0005413472601,203,0.008564221453,7.27E-15
20301,0.157302362,0.0005283032557,204,0.00834388098,9.93E-15
20401,0.1535355777,0.0005155756008,205,0.008129209345,7.42E-15
20501,0.1498590898,0.0005031565279,206,0.007920060711,8.33E-15
20601,0.1462707292,0.0004910384711,207,0.007716292987,9.00E-15
20701,0.1427683794,0.0004792140482,208,0.007517767743,8.59E-15
20801,0.1393499747,0.0004676760557,209,0.007324350104,8.76E-15
20901,0.1360134993,0.0004564174851,210,0.007135908671,7.12E-15
21001,0.1327569858,0.0004454314881,211,0.006952315419,8.42E-15
21101,0.1295785145,0.0004347114006,212,0.00677344562,7.27E-15
21201,0.1264762118,0.0004242507207,213,0.006599177753,8.41E-15
21301,0.1234482491,0.000414043095,214,0.006429393425,1.02E-14
21401,0.1204928421,0.0004040823512,215,0.006263977286,9.05E-15
21501,0.1176082493,0.0003943624574,216,0.006102816956,8.40E-15
21601,0.1147927712,0.0003848775333,217,0.005945802943,8.36E-15
21701,0.1120447492,0.0003756218406,218,0.005792828576,9.31E-15
21801,0.1093625645,0.0003665897939,219,0.005643789923,8.31E-15
21901,0.1067446375,0.0003577759326,220,0.00549858573,8.19E-15
22001,0.1041894264,0.0003491749518,221,0.005357117345,8.42E-15
22101,0.1016954267,0.0003407816587,222,0.005219288657,8.56E-15
22201,0.09926116982,0.0003325909872,223,0.005085006023,7.83E-15
22301,0.09688522277,0.0003245980205,224,0.004954178214,7.68E-15
22401,0.09456618687,0.0003167979401,225,0.004826716345,8.25E-15
22501,0.09230269714,0.0003091860507,226,0.004702533818,7.94E-15
22601,0.0900934214,0.0003017577869,227,0.004581546264,8.57E-15
22701,0.08793705949,0.0002945086743,228,0.004463671482,8.38E-15
22801,0.08583234254,0.0002874343714,229,0.00434882939,9.74E-15
22901,0.08377803213,0.0002805306261,230,0.004236941962,7.25E-15
23001,0.08177291965,0.0002737932955,231,0.004127933182,7.88E-15
23101,0.07981582551,0.0002672183455,232,0.004021728988,7.78E-15
23201,0.07790559848,0.0002608018281,233,0.003918257226,8.42E-15
23301,0.07604111497,0.0002545399073,234,0.003817447594,9.17E-15
23401,0.0742212784,0.0002484288328,235,0.003719231602,8.06E-15
23501,0.07244501853,0.0002424649485,236,0.003623542522,7.26E-15
23601,0.07071129082,0.0002366446852,237,0.003530315341,8.58E-15
23701,0.06901907582,0.0002309645646,238,0.003439486721,7.75E-15
23801,0.06736737857,0.000225421195,239,0.00335099495,8.51E-15
23901,0.06575522798,0.0002200112592,240,0.003264779906,7.76E-15
24001,0.06418167631,0.0002147315295,241,0.003180783015,7.58E-15
24101,0.06264579853,0.0002095788578,242,0.003098947208,9.16E-15
24201,0.06114669187,0.0002045501685,243,0.003019216883,7.83E-15
24301,0.05968347518,0.0001996424558,244,0.002941537873,8.01E-15
24401,0.05825528849,0.0001948528053,245,0.002865857399,8.17E-15
24501,0.05686129247,0.000190178355,246,0.002792124044,7.63E-15
24601,0.05550066791,0.0001856163242,247,0.002720287713,7.44E-15
24701,0.05417261529,0.0001811639964,248,0.002650299598,8.39E-15
24801,0.05287635425,0.000176818721,249,0.002582112149,8.74E-15
24901,0.05161112316,0.0001725779076,250,0.002515679038,8.56E-15
25001,0.05037617867,0.0001684390388,251,0.002450955129,8.94E-15
25101,0.04917079526,0.0001643996491,252,0.002387896449,9.45E-15
25201,0.04799426481,0.0001604573393,253,0.002326460153,7.66E-15
25301,0.04684589618,0.0001566097684,254,0.002266604501,8.51E-15
25401,0.04572501483,0.0001528546498,255,0.002208288826,8.09E-15
25501,0.04463096238,0.0001491897533,256,0.002151473507,8.64E-15
25601,0.04356309625,0.0001456129002,257,0.002096119943,8.25E-15
25701,0.04252078924,0.0001421219692,258,0.002042190526,8.28E-15
25801,0.04150342924,0.000138714883,259,0.001989648615,7.48E-15
25901,0.04051041878,0.0001353896314,260,0.001938458513,8.31E-15
26001,0.03954117472,0.0001321442341,261,0.001888585439,7.52E-15
26101,0.03859512792,0.0001289767691,262,0.00183999551,8.02E-15
26201,0.03767172286,0.0001258853554,263,0.001792655711,8.43E-15
26301,0.03677041736,0.0001228681647,264,0.00174653388,7.89E-15
26401,0.03589068222,0.000119923412,265,0.001701598681,7.34E-15
26501,0.03503200094,0.0001170493444,266,0.001657819583,8.84E-15
26601,0.03419386938,0.0001142442669,267,0.001615166843,8.58E-15
26701,0.03337579551,0.0001115065137,268,0.001573611481,8.01E-15
26801,0.03257729907,0.0001088344702,269,0.001533125264,7.24E-15
26901,0.03179791133,0.000106226545,270,0.001493680685,7.65E-15
27001,0.03103717476,0.0001036812069,271,0.001455250943,7.06E-15
27101,0.03029464283,0.0001011969413,272,0.00141780993,8.53E-15
27201,0.0295698797,9.88E-05,273,0.001381332208,8.09E-15
27301,0.02886245997,9.64E-05,274,0.001345792991,7.75E-15
27401,0.02817196842,9.41E-05,275,0.001311168135,9.01E-15
27501,0.0274979998,9.18E-05,276,0.001277434114,8.11E-15
27601,0.02684015856,8.96E-05,277,0.00124456801,8.41E-15
27701,0.02619805863,8.75E-05,278,0.001212547491,7.63E-15
27801,0.02557132318,8.54E-05,279,0.001181350803,8.58E-15
27901,0.02495958443,8.34E-05,280,0.00115095675,7.38E-15
28001,0.02436248338,8.14E-05,281,0.001121344682,8.93E-15
28101,0.02377966965,7.94E-05,282,0.001092494479,8.63E-15
28201,0.02321080125,7.75E-05,283,0.001064386541,7.62E-15
28301,0.02265554438,7.56E-05,284,0.001037001769,7.66E-15
28401,0.02211357323,7.38E-05,285,0.001010321559,8.71E-15
28501,0.0215845698,7.21E-05,286,0.0009843277833,8.17E-15
28601,0.02106822371,7.03E-05,287,0.0009590027807,7.72E-15
28701,0.020564232,6.87E-05,288,0.0009343293453,8.45E-15
28801,0.02007229899,6.70E-05,289,0.0009102907133,8.41E-15
28901,0.01959213605,6.54E-05,290,0.0008868705525,7.60E-15
29001,0.01912346149,6.38E-05,291,0.0008640529507,8.40E-15
29101,0.01866600034,6.23E-05,292,0.0008418224051,8.95E-15
29201,0.01821948424,6.08E-05,293,0.0008201638117,8.51E-15
29301,0.01778365124,5.94E-05,294,0.0007990624554,8.27E-15
29401,0.01735824567,5.79E-05,295,0.0007785039994,8.00E-15
29501,0.01694301798,5.66E-05,296,0.0007584744758,9.40E-15
29601,0.0165377246,5.52E-05,297,0.0007389602762,8.53E-15
29701,0.01614212777,5.39E-05,298,0.0007199481422,7.99E-15
29801,0.01575599545,5.26E-05,299,0.0007014251566,7.86E-15
29901,0.01537910115,5.13E-05,300,0.0006833787343,9.14E-15
30001,0.01501122379,5.01E-05,301,0.0006657966144,7.66E-15
30101,0.01465214759,4.89E-05,302,0.0006486668512,8.41E-15
30201,0.01430166195,4.77E-05,303,0.0006319778062,8.40E-15
30301,0.01395956128,4.66E-05,304,0.0006157181407,9.30E-15
30401,0.01362564495,4.55E-05,305,0.0005998768074,8.09E-15
30501,0.0132997171,4.44E-05,306,0.0005844430434,6.87E-15
30601,0.01298158658,4.33E-05,307,0.0005694063628,7.35E-15
30701,0.0126710668,4.23E-05,308,0.0005547565491,8.31E-15
30801,0.01236797566,4.13E-05,309,0.0005404836491,1.06E-14
30901,0.01207213539,4.03E-05,310,0.0005265779655,7.46E-15
31001,0.01178337249,3.93E-05,311,0.0005130300503,8.11E-15
31101,0.01150151763,3.84E-05,312,0.0004998306989,7.12E-15
31201,0.0112264055,3.75E-05,313,0.0004869709433,6.47E-15
31301,0.01095787476,3.66E-05,314,0.0004744420464,8.63E-15
31401,0.01069576795,3.57E-05,315,0.0004622354957,7.83E-15
31501,0.01043993136,3.48E-05,316,0.0004503429978,7.65E-15
31601,0.01019021495,3.40E-05,317,0.0004387564728,7.39E-15
31701,0.009946472299,3.32E-05,318,0.0004274680484,7.70E-15
31801,0.009708560468,3.24E-05,319,0.0004164700552,7.70E-15
31901,0.009476339947,3.16E-05,320,0.0004057550207,8.37E-15
32001,0.009249674566,3.09E-05,321,0.0003953156651,8.23E-15
32101,0.009028431412,3.01E-05,322,0.0003851448955,8.99E-15
32201,0.008812480755,2.94E-05,323,0.0003752358017,7.69E-15
32301,0.008601695967,2.87E-05,324,0.0003655816513,8.96E-15
32401,0.008395953452,2.80E-05,325,0.000356175885,8.79E-15
32501,0.008195132573,2.73E-05,326,0.0003470121123,8.51E-15
32601,0.007999115579,2.67E-05,327,0.0003380841073,8.91E-15
32701,0.007807787537,2.60E-05,328,0.0003293858039,7.47E-15
32801,0.007621036263,2.54E-05,329,0.0003209112924,7.94E-15
32901,0.007438752261,2.48E-05,330,0.0003126548151,7.99E-15
33001,0.007260828653,2.42E-05,331,0.0003046107622,7.94E-15
33101,0.007087161118,2.36E-05,332,0.0002967736685,7.46E-15
33201,0.006917647835,2.31E-05,333,0.0002891382093,7.94E-15
33301,0.006752189415,2.25E-05,334,0.0002816991969,8.45E-15
33401,0.00659068885,2.20E-05,335,0.0002744515771,7.86E-15
33501,0.006433051453,2.15E-05,336,0.0002673904257,8.64E-15
33601,0.006279184804,2.09E-05,337,0.0002605109451,8.76E-15
33701,0.006128998691,2.04E-05,338,0.0002538084613,8.03E-15
33801,0.005982405064,2.00E-05,339,0.0002472784206,7.20E-15
33901,0.005839317979,1.95E-05,340,0.0002409163861,8.92E-15
34001,0.005699653548,1.90E-05,341,0.0002347180356,8.23E-15
34101,0.00556332989,1.86E-05,342,0.0002286791575,8.58E-15
34201,0.005430267084,1.81E-05,343,0.0002227956491,7.50E-15
34301,0.005300387122,1.77E-05,344,0.0002170635129,7.45E-15
34401,0.005173613861,1.73E-05,345,0.0002114788543,8.25E-15
34501,0.00504987298,1.68E-05,346,0.0002060378791,7.99E-15
34601,0.004929091937,1.64E-05,347,0.0002007368906,7.72E-15
34701,0.004811199927,1.60E-05,348,0.000195572287,7.52E-15
34801,0.004696127836,1.57E-05,349,0.0001905405595,9.32E-15
34901,0.004583808206,1.53E-05,350,0.0001856382894,7.16E-15
35001,0.004474175193,1.49E-05,351,0.0001808621461,8.52E-15
35101,0.004367164526,1.46E-05,352,0.0001762088844,8.03E-15
35201,0.004262713475,1.42E-05,353,0.0001716753428,8.42E-15
35301,0.00416076081,1.39E-05,354,0.0001672584413,9.04E-15
35401,0.004061246763,1.35E-05,355,0.0001629551787,7.34E-15
35501,0.003964113,1.32E-05,356,0.0001587626315,8.24E-15
35601,0.003869302581,1.29E-05,357,0.000154677951,7.77E-15
35701,0.003776759928,1.26E-05,358,0.0001506983621,8.32E-15
35801,0.003686430793,1.23E-05,359,0.000146821161,8.83E-15
35901,0.003598262226,1.20E-05,360,0.0001430437134,8.50E-15
36001,0.003512202543,1.17E-05,361,0.0001393634528,8.69E-15
36101,0.003428201298,1.14E-05,362,0.0001357778787,8.21E-15
36201,0.003346209251,1.12E-05,363,0.0001322845551,8.74E-15
36301,0.00326617834,1.09E-05,364,0.0001288811085,8.35E-15
36401,0.003188061654,1.06E-05,365,0.0001255652266,9.60E-15
36501,0.003111813401,1.04E-05,366,0.0001223346564,8.83E-15
36601,0.003037388889,1.01E-05,367,0.000119187203,8.50E-15
36701,0.002964744493,9.88E-06,368,0.000116120728,8.62E-15
36801,0.00289383763,9.65E-06,369,0.000113133148,6.81E-15
36901,0.002824626739,9.42E-06,370,0.0001102224331,7.66E-15
37001,0.00275707125,9.19E-06,371,0.0001073866057,8.70E-15
37101,0.002691131568,8.97E-06,372,0.0001046237391,7.83E-15
37201,0.00262676904,8.76E-06,373,0.0001019319562,9.17E-15
37301,0.002563945942,8.55E-06,374,9.93E-05,8.76E-15
37401,0.002502625449,8.34E-06,375,9.68E-05,8.72E-15
37501,0.00244277162,8.14E-06,376,9.43E-05,7.79E-15
37601,0.002384349373,7.95E-06,377,9.18E-05,6.86E-15
37701,0.002327324463,7.76E-06,378,8.95E-05,7.84E-15
37801,0.002271663467,7.57E-06,379,8.72E-05,8.60E-15
37901,0.00221733376,7.39E-06,380,8.49E-05,9.19E-15
38001,0.002164303498,7.21E-06,381,8.27E-05,8.08E-15
38101,0.0021125416,7.04E-06,382,8.06E-05,1.01E-14
38201,0.002062017726,6.87E-06,383,7.85E-05,9.00E-15
38301,0.002012702263,6.71E-06,384,7.65E-05,7.87E-15
38401,0.001964566308,6.55E-06,385,7.46E-05,9.04E-15
38501,0.001917581646,6.39E-06,386,7.26E-05,7.22E-15
38601,0.00187172074,6.24E-06,387,7.08E-05,8.20E-15
38701,0.00182695671,6.09E-06,388,6.89E-05,7.28E-15
38801,0.00178326332,5.94E-06,389,6.72E-05,7.04E-15
38901,0.001740614961,5.80E-06,390,6.54E-05,9.13E-15
39001,0.001698986638,5.66E-06,391,6.38E-05,7.48E-15
39101,0.001658353951,5.53E-06,392,6.21E-05,7.85E-15
39201,0.001618693085,5.40E-06,393,6.05E-05,8.39E-15
39301,0.001579980797,5.27E-06,394,5.90E-05,8.23E-15
39401,0.001542194398,5.14E-06,395,5.74E-05,8.49E-15
39501,0.00150531174,5.02E-06,396,5.60E-05,7.24E-15
39601,0.001469311208,4.90E-06,397,5.45E-05,9.38E-15
39701,0.001434171703,4.78E-06,398,5.31E-05,8.05E-15
39801,0.001399872629,4.67E-06,399,5.18E-05,6.64E-15
39901,0.001366393885,4.55E-06,400,5.04E-05,8.62E-15
40001,0.00133371585,4.44E-06,401,4.91E-05,6.65E-15
40101,0.001301819372,4.34E-06,402,4.79E-05,8.60E-15
40201,0.001270685757,4.23E-06,403,4.66E-05,8.84E-15
40301,0.001240296759,4.13E-06,404,4.54E-05,8.87E-15
40401,0.001210634568,4.03E-06,405,4.43E-05,8.85E-15
40501,0.001181681799,3.94E-06,406,4.31E-05,7.61E-15
40601,0.001153421486,3.84E-06,407,4.20E-05,8.90E-15
40701,0.001125837064,3.75E-06,408,4.09E-05,9.18E-15
40801,0.001098912369,3.66E-06,409,3.99E-05,8.79E-15
40901,0.001072631621,3.57E-06,410,3.89E-05,8.89E-15
41001,0.001046979418,3.49E-06,411,3.79E-05,7.57E-15
41101,0.001021940726,3.41E-06,412,3.69E-05,7.78E-15
41201,0.0009975008715,3.32E-06,413,3.59E-05,7.96E-15
41301,0.0009736455313,3.24E-06,414,3.50E-05,7.87E-15
41401,0.0009503607251,3.17E-06,415,3.41E-05,8.37E-15
41501,0.0009276328071,3.09E-06,416,3.32E-05,9.62E-15
41601,0.0009054484576,3.02E-06,417,3.24E-05,9.51E-15
41701,0.0008837946757,2.94E-06,418,3.15E-05,7.73E-15
41801,0.0008626587714,2.87E-06,419,3.07E-05,9.12E-15
41901,0.0008420283583,2.81E-06,420,2.99E-05,8.62E-15
42001,0.0008218913461,2.74E-06,421,2.92E-05,8.08E-15
42101,0.000802235934,2.67E-06,422,2.84E-05,8.37E-15
42201,0.0007830506033,2.61E-06,423,2.77E-05,9.68E-15
42301,0.0007643241107,2.55E-06,424,2.70E-05,8.84E-15
42401,0.000746045482,2.49E-06,425,2.63E-05,8.35E-15
42501,0.0007282040055,2.43E-06,426,2.56E-05,6.90E-15
42601,0.0007107892256,2.37E-06,427,2.49E-05,7.86E-15
42701,0.0006937909367,2.31E-06,428,2.43E-05,7.75E-15
42801,0.0006771991777,2.26E-06,429,2.37E-05,7.10E-15
42901,0.0006610042254,2.20E-06,430,2.31E-05,8.01E-15
43001,0.0006451965892,2.15E-06,431,2.25E-05,8.16E-15
43101,0.0006297670057,2.10E-06,432,2.19E-05,9.18E-15
43201,0.0006147064329,2.05E-06,433,2.13E-05,7.85E-15
43301,0.000600006045,2.00E-06,434,2.08E-05,9.01E-15
43401,0.0005856572276,1.95E-06,435,2.03E-05,6.90E-15
43501,0.0005716515721,1.90E-06,436,1.97E-05,8.52E-15
43601,0.0005579808711,1.86E-06,437,1.92E-05,7.92E-15
43701,0.0005446371135,1.81E-06,438,1.87E-05,8.21E-15
43801,0.0005316124797,1.77E-06,439,1.82E-05,6.54E-15
43901,0.0005188993374,1.73E-06,440,1.78E-05,9.70E-15
44001,0.0005064902368,1.69E-06,441,1.73E-05,9.12E-15
44101,0.0004943779058,1.65E-06,442,1.69E-05,9.54E-15
44201,0.000482555247,1.61E-06,443,1.64E-05,7.17E-15
44301,0.0004710153322,1.57E-06,444,1.60E-05,8.37E-15
44401,0.000459751399,1.53E-06,445,1.56E-05,6.60E-15
44501,0.0004487568471,1.49E-06,446,1.52E-05,8.65E-15
44601,0.0004380252334,1.46E-06,447,1.48E-05,8.93E-15
44701,0.0004275502697,1.42E-06,448,1.44E-05,7.76E-15
44801,0.0004173258176,1.39E-06,449,1.41E-05,7.80E-15
44901,0.0004073458859,1.36E-06,450,1.37E-05,8.38E-15
45001,0.0003976046263,1.32E-06,451,1.33E-05,7.68E-15
45101,0.0003880963307,1.29E-06,452,1.30E-05,8.13E-15
45201,0.0003788154274,1.26E-06,453,1.27E-05,7.67E-15
45301,0.000369756478,1.23E-06,454,1.23E-05,8.46E-15
45401,0.0003609141743,1.20E-06,455,1.20E-05,7.96E-15
45501,0.0003522833348,1.17E-06,456,1.17E-05,7.84E-15
45601,0.000343858902,1.15E-06,457,1.14E-05,8.89E-15
45701,0.0003356359395,1.12E-06,458,1.11E-05,7.39E-15
45801,0.0003276096288,1.09E-06,459,1.08E-05,8.71E-15
45901,0.0003197752669,1.07E-06,460,1.06E-05,8.30E-15
46001,0.000312128263,1.04E-06,461,1.03E-05,8.69E-15
46101,0.0003046641362,1.01E-06,462,1.00E-05,6.76E-15
46201,0.0002973785129,9.90E-07,463,9.76E-06,8.52E-15
46301,0.0002902671239,9.67E-07,464,9.51E-06,7.50E-15
46401,0.0002833258021,9.44E-07,465,9.27E-06,8.28E-15
46501,0.0002765504804,9.21E-07,466,9.03E-06,8.52E-15
46601,0.0002699371886,8.99E-07,467,8.80E-06,9.83E-15
46701,0.0002634820517,8.78E-07,468,8.57E-06,7.72E-15
46801,0.0002571812872,8.57E-07,469,8.35E-06,9.01E-15
46901,0.0002510312031,8.36E-07,470,8.13E-06,9.34E-15
47001,0.0002450281959,8.16E-07,471,7.92E-06,7.42E-15
47101,0.000239168748,7.97E-07,472,7.72E-06,8.01E-15
47201,0.0002334494261,7.77E-07,473,7.52E-06,8.89E-15
47301,0.0002278668791,7.59E-07,474,7.33E-06,8.84E-15
47401,0.0002224178357,7.41E-07,475,7.14E-06,7.75E-15
47501,0.0002170991033,7.23E-07,476,6.96E-06,7.58E-15
47601,0.0002119075652,7.06E-07,477,6.78E-06,8.03E-15
47701,0.0002068401797,6.89E-07,478,6.60E-06,8.20E-15
47801,0.0002018939774,6.72E-07,479,6.43E-06,9.65E-15
47901,0.0001970660603,6.56E-07,480,6.27E-06,7.89E-15
48001,0.0001923535994,6.41E-07,481,6.11E-06,8.26E-15
48101,0.0001877538336,6.25E-07,482,5.95E-06,8.79E-15
48201,0.0001832640678,6.10E-07,483,5.80E-06,8.63E-15
48301,0.0001788816712,5.96E-07,484,5.65E-06,8.74E-15
48401,0.000174604076,5.81E-07,485,5.50E-06,7.72E-15
48501,0.000170428776,5.68E-07,486,5.36E-06,8.27E-15
48601,0.0001663533246,5.54E-07,487,5.22E-06,8.27E-15
48701,0.0001623753339,5.41E-07,488,5.09E-06,9.29E-15
48801,0.0001584924732,5.28E-07,489,4.96E-06,9.17E-15
48901,0.0001547024674,5.15E-07,490,4.83E-06,8.30E-15
49001,0.0001510030958,5.03E-07,491,4.71E-06,8.77E-15
49101,0.0001473921908,4.91E-07,492,4.58E-06,7.58E-15
49201,0.000143867637,4.79E-07,493,4.47E-06,8.55E-15
49301,0.000140427369,4.68E-07,494,4.35E-06,8.78E-15
49401,0.0001370693712,4.56E-07,495,4.24E-06,7.78E-15
49501,0.0001337916761,4.45E-07,496,4.13E-06,7.80E-15
49601,0.0001305923634,4.35E-07,497,4.02E-06,7.38E-15
49701,0.0001274695583,4.24E-07,498,3.92E-06,8.63E-15
49801,0.0001244214313,4.14E-07,499,3.82E-06,9.15E-15
49901,0.0001214461964,4.04E-07,500,3.72E-06,8.23E-15
50000,0.0001185708048,3.95E-07,501,3.63E-06,8.42E-15
,,,502,3.53E-06,7.87E-15
,,,503,3.44E-06,7.30E-15
,,,504,3.35E-06,8.49E-15
,,,505,3.27E-06,8.33E-15
,,,506,3.18E-06,8.17E-15
,,,507,3.10E-06,8.41E-15
,,,508,3.02E-06,8.71E-15
,,,509,2.94E-06,8.13E-15
,,,510,2.87E-06,8.08E-15
,,,511,2.79E-06,7.89E-15
,,,512,2.72E-06,7.96E-15
,,,513,2.65E-06,8.68E-15
,,,514,2.58E-06,8.23E-15
,,,515,2.52E-06,8.59E-15
,,,516,2.45E-06,9.32E-15
,,,517,2.39E-06,7.65E-15
,,,518,2.33E-06,8.11E-15
,,,519,2.27E-06,9.01E-15
,,,520,2.21E-06,8.18E-15
,,,521,2.15E-06,8.41E-15
,,,522,2.10E-06,8.14E-15
,,,523,2.04E-06,7.80E-15
,,,524,1.99E-06,9.78E-15
,,,525,1.94E-06,7.82E-15
,,,526,1.89E-06,9.03E-15
,,,527,1.84E-06,7.52E-15
,,,528,1.79E-06,7.42E-15
,,,529,1.75E-06,8.85E-15
,,,530,1.70E-06,8.52E-15
,,,531,1.66E-06,8.08E-15
,,,532,1.62E-06,8.18E-15
,,,533,1.57E-06,7.84E-15
,,,534,1.53E-06,7.86E-15
,,,535,1.49E-06,8.86E-15
,,,536,1.46E-06,8.12E-15
,,,537,1.42E-06,7.91E-15
,,,538,1.38E-06,8.60E-15
,,,539,1.35E-06,8.94E-15
,,,540,1.31E-06,7.61E-15
,,,541,1.28E-06,8.52E-15
,,,542,1.25E-06,8.22E-15
,,,543,1.21E-06,8.96E-15
,,,544,1.18E-06,8.23E-15
,,,545,1.15E-06,8.19E-15
,,,546,1.12E-06,7.52E-15
,,,547,1.09E-06,7.88E-15
,,,548,1.06E-06,8.88E-15
,,,549,1.04E-06,8.93E-15
,,,550,1.01E-06,8.54E-15
,,,551,9.85E-07,7.83E-15
,,,552,9.60E-07,7.95E-15
,,,553,9.35E-07,7.42E-15
,,,554,9.11E-07,7.75E-15
,,,555,8.87E-07,7.47E-15
,,,556,8.65E-07,8.40E-15
,,,557,8.42E-07,8.57E-15
,,,558,8.21E-07,7.08E-15
,,,559,7.99E-07,7.70E-15
,,,560,7.79E-07,8.80E-15
,,,561,7.59E-07,8.51E-15
,,,562,7.39E-07,6.59E-15
,,,563,7.20E-07,9.50E-15
,,,564,7.02E-07,7.56E-15
,,,565,6.84E-07,8.60E-15
,,,566,6.66E-07,8.38E-15
,,,567,6.49E-07,8.39E-15
,,,568,6.32E-07,8.64E-15
,,,569,6.16E-07,1.03E-14
,,,570,6.00E-07,7.14E-15
,,,571,5.85E-07,7.99E-15
,,,572,5.70E-07,8.63E-15
,,,573,5.55E-07,7.54E-15
,,,574,5.41E-07,8.36E-15
,,,575,5.27E-07,7.37E-15
,,,576,5.13E-07,8.69E-15
,,,577,5.00E-07,8.40E-15
,,,578,4.87E-07,8.12E-15
,,,579,4.75E-07,8.17E-15
,,,580,4.62E-07,8.06E-15
,,,581,4.51E-07,7.65E-15
,,,582,4.39E-07,8.81E-15
,,,583,4.28E-07,7.48E-15
,,,584,4.17E-07,7.14E-15
,,,585,4.06E-07,8.55E-15
,,,586,3.96E-07,8.26E-15
,,,587,3.85E-07,8.11E-15
,,,588,3.75E-07,9.45E-15
,,,589,3.66E-07,8.05E-15
,,,590,3.56E-07,7.99E-15
,,,591,3.47E-07,7.34E-15
,,,592,3.38E-07,8.34E-15
,,,593,3.30E-07,7.72E-15
,,,594,3.21E-07,7.86E-15
,,,595,3.13E-07,8.53E-15
,,,596,3.05E-07,7.93E-15
,,,597,2.97E-07,7.76E-15
,,,598,2.89E-07,8.46E-15
,,,599,2.82E-07,8.17E-15
,,,600,2.75E-07,7.63E-15
,,,601,2.68E-07,8.66E-15
,,,602,2.61E-07,7.58E-15
,,,603,2.54E-07,6.44E-15
,,,604,2.47E-07,7.79E-15
,,,605,2.41E-07,9.54E-15
,,,606,2.35E-07,8.40E-15
,,,607,2.29E-07,8.18E-15
,,,608,2.23E-07,9.71E-15
,,,609,2.17E-07,8.48E-15
,,,610,2.12E-07,8.34E-15
,,,611,2.06E-07,8.53E-15
,,,612,2.01E-07,8.93E-15
,,,613,1.96E-07,7.99E-15
,,,614,1.91E-07,8.16E-15
,,,615,1.86E-07,8.66E-15
,,,616,1.81E-07,8.48E-15
,,,617,1.76E-07,8.24E-15
,,,618,1.72E-07,8.66E-15
,,,619,1.67E-07,7.68E-15
,,,620,1.63E-07,8.06E-15
,,,621,1.59E-07,6.94E-15
,,,622,1.55E-07,8.85E-15
,,,623,1.51E-07,8.17E-15
,,,624,1.47E-07,9.69E-15
,,,625,1.43E-07,8.57E-15
,,,626,1.39E-07,7.58E-15
,,,627,1.36E-07,7.67E-15
,,,628,1.32E-07,8.85E-15
,,,629,1.29E-07,8.75E-15
,,,630,1.26E-07,8.38E-15
,,,631,1.22E-07,8.65E-15
,,,632,1.19E-07,8.72E-15
,,,633,1.16E-07,7.64E-15
,,,634,1.13E-07,9.07E-15
,,,635,1.10E-07,8.92E-15
,,,636,1.07E-07,8.74E-15
,,,637,1.05E-07,8.49E-15
,,,638,1.02E-07,7.45E-15
,,,639,9.94E-08,8.47E-15
,,,640,9.68E-08,7.81E-15
,,,641,9.43E-08,8.24E-15
,,,642,9.19E-08,7.66E-15
,,,643,8.95E-08,8.12E-15
,,,644,8.72E-08,7.43E-15
,,,645,8.50E-08,8.37E-15
,,,646,8.28E-08,8.19E-15
,,,647,8.07E-08,8.43E-15
,,,648,7.86E-08,8.47E-15
,,,649,7.66E-08,9.26E-15
,,,650,7.46E-08,8.05E-15
,,,651,7.27E-08,6.70E-15
,,,652,7.08E-08,7.62E-15
,,,653,6.90E-08,8.84E-15
,,,654,6.72E-08,7.28E-15
,,,655,6.55E-08,7.15E-15
,,,656,6.38E-08,7.83E-15
,,,657,6.22E-08,8.37E-15
,,,658,6.06E-08,7.47E-15
,,,659,5.90E-08,7.32E-15
,,,660,5.75E-08,7.40E-15
,,,661,5.60E-08,8.84E-15
,,,662,5.46E-08,7.90E-15
,,,663,5.32E-08,8.30E-15
,,,664,5.18E-08,8.68E-15
,,,665,5.05E-08,7.06E-15
,,,666,4.92E-08,7.49E-15
,,,667,4.79E-08,7.93E-15
,,,668,4.67E-08,8.20E-15
,,,669,4.55E-08,7.01E-15
,,,670,4.43E-08,7.49E-15
,,,671,4.32E-08,7.71E-15
,,,672,4.20E-08,9.13E-15
,,,673,4.10E-08,6.91E-15
,,,674,3.99E-08,8.23E-15
,,,675,3.89E-08,7.96E-15
,,,676,3.79E-08,7.51E-15
,,,677,3.69E-08,8.59E-15
,,,678,3.60E-08,8.73E-15
,,,679,3.50E-08,6.81E-15
,,,680,3.41E-08,8.53E-15
,,,681,3.32E-08,7.10E-15
,,,682,3.24E-08,8.17E-15
,,,683,3.16E-08,8.08E-15
,,,684,3.07E-08,8.62E-15
,,,685,3.00E-08,7.84E-15
,,,686,2.92E-08,7.76E-15
,,,687,2.84E-08,8.03E-15
,,,688,2.77E-08,8.51E-15
,,,689,2.70E-08,8.53E-15
,,,690,2.63E-08,8.04E-15
,,,691,2.56E-08,7.68E-15
,,,692,2.50E-08,8.35E-15
,,,693,2.43E-08,7.91E-15
,,,694,2.37E-08,8.45E-15
,,,695,2.31E-08,8.32E-15
,,,696,2.25E-08,7.52E-15
,,,697,2.19E-08,8.32E-15
,,,698,2.13E-08,7.66E-15
,,,699,2.08E-08,7.67E-15
,,,700,2.03E-08,8.72E-15
,,,701,1.97E-08,7.42E-15
,,,702,1.92E-08,7.90E-15
,,,703,1.87E-08,7.75E-15
,,,704,1.83E-08,7.62E-15
,,,705,1.78E-08,6.94E-15
,,,706,1.73E-08,8.17E-15
,,,707,1.69E-08,8.32E-15
,,,708,1.64E-08,7.68E-15
,,,709,1.60E-08,7.20E-15
,,,710,1.56E-08,7.36E-15
,,,711,1.52E-08,8.28E-15
,,,712,1.48E-08,7.56E-15
,,,713,1.44E-08,7.50E-15
,,,714,1.41E-08,9.09E-15
,,,715,1.37E-08,7.76E-15
,,,716,1.34E-08,8.05E-15
,,,717,1.30E-08,7.85E-15
,,,718,1.27E-08,8.35E-15
,,,719,1.23E-08,7.26E-15
,,,720,1.20E-08,7.35E-15
,,,721,1.17E-08,8.27E-15
,,,722,1.14E-08,7.89E-15
,,,723,1.11E-08,8.37E-15
,,,724,1.08E-08,7.92E-15
,,,725,1.06E-08,6.99E-15
,,,726,1.03E-08,8.13E-15
,,,727,1.00E-08,7.45E-15
,,,728,9.77E-09,8.19E-15
